Fractal packing of nanomaterials

Cohesive particles form agglomerates that are usually very porous. Their geometry, particularly their fractal dimension, depends on the agglomeration process (diffusion-limited or ballistic growth by adding single particles or cluster-cluster aggregation). However, in practice, the packing structure depends not only on the initial formation but also on the mechanical processing of the agglomerate after it has grown. Surprisingly, the packing converges to a statistically invariant structure under certain process conditions, independent of the initial growth process. We consider the repeated fragmentation on a given length scale, followed by ballistic agglomeration. Examples of fragmentation are sieving with a given mesh size or dispersion in a turbulent fluid. We model the agglomeration by gravitational sedimentation. The asymptotic structure is fractal up to the fragmentation length scale, and the fragments have a power-law size distribution. A scaling relation connects the power law and the fractal dimension.

==> data/04.dat <==
1 0.51963
2 0.13279
3 0.059124
4 0.033641
5 0.021825
6 0.01558
7 0.012013
8 0.0098513
9 0.0084764
10 0.0075797
11 0.0070008
12 0.0066377
13 0.0064179
14 0.0063134
15 0.0063068
16 0.0063679
17 0.0064617
18 0.0066085
19 0.0067886
20 0.0069632
21 0.0071477
22 0.0073347
23 0.007466
24 0.0075754
25 0.0076251
26 0.0076036
27 0.0075118
28 0.0073241
29 0.0070467
30 0.0066776
31 0.0062227
32 0.0057235
33 0.0051558
34 0.0045534
35 0.0039435
36 0.0033442
37 0.0027718
38 0.0022376
39 0.0017701
40 0.0013525
41 0.0010161
42 0.00073763
43 0.00052196
44 0.00035475
45 0.00023586
46 0.00015363
47 9.4291e-05
48 5.6346e-05
49 3.2639e-05
50 1.7735e-05
51 9.2323e-06
52 4.9812e-06
53 2.4125e-06
54 1.0384e-06
55 4.7625e-07
56 2.3813e-07
57 1.1711e-07
58 1.5615e-08
59 7.8074e-09
60 3.9037e-09
65 3.9037e-09

==> data/08.dat <==
1 0.51975
2 0.14287
3 0.067119
4 0.039911
5 0.026657
6 0.019198
7 0.014561
8 0.011466
9 0.0092886
10 0.0076867
11 0.0064993
12 0.0055554
13 0.0048106
14 0.0042135
15 0.0037302
16 0.003322
17 0.0029852
18 0.0026991
19 0.0024485
20 0.0022385
21 0.0020511
22 0.0018939
23 0.0017549
24 0.0016187
25 0.0015159
26 0.0014176
27 0.0013443
28 0.0012594
29 0.0011864
30 0.0011262
31 0.0010725
32 0.001019
33 0.00098027
34 0.0009338
35 0.00089397
36 0.00086117
37 0.00082933
38 0.00080233
39 0.00077584
40 0.00075616
41 0.00073189
42 0.00071125
43 0.00069288
44 0.00067626
45 0.00066489
46 0.00064917
47 0.00063566
48 0.00062415
49 0.0006144
50 0.00060609
51 0.00059267
52 0.00058811
53 0.00057573
54 0.00057049
55 0.00056837
56 0.00055869
57 0.00055178
58 0.00054968
59 0.00054566
60 0.00053881
61 0.00053613
62 0.00053328
63 0.00053473
64 0.00052733
65 0.00052735
66 0.00052418
67 0.00052283
68 0.00052626
69 0.00052418
70 0.00052095
71 0.00052646
72 0.00052562
73 0.0005193
74 0.00052187
75 0.00052499
76 0.00052522
77 0.00053128
78 0.00052918
79 0.00052959
80 0.00052987
81 0.00053728
82 0.00053482
83 0.00053997
84 0.00053792
85 0.00053998
86 0.00054715
87 0.00054647
88 0.0005483
89 0.00055155
90 0.0005585
91 0.00055702
92 0.00055903
93 0.00056438
94 0.00056955
95 0.00057064
96 0.00057154
97 0.00057549
98 0.00057646
99 0.00058496
100 0.00058353
101 0.00059142
102 0.00059158
103 0.00059528
104 0.00059745
105 0.00059801
106 0.00060003
107 0.00060841
108 0.0006055
109 0.00060712
110 0.00061273
111 0.0006136
112 0.00061756
113 0.00061941
114 0.00061934
115 0.00062194
116 0.00062337
117 0.00062459
118 0.00062955
119 0.00062288
120 0.00062853
121 0.00063031
122 0.00062417
123 0.00062969
124 0.00062501
125 0.0006289
126 0.00062569
127 0.00062376
128 0.0006254
129 0.00062611
130 0.00062087
131 0.00061433
132 0.00061127
133 0.00061491
134 0.0006097
135 0.0006052
136 0.0006034
137 0.00059594
138 0.00059214
139 0.00058761
140 0.00058373
141 0.00057607
142 0.00056798
143 0.00056136
144 0.00056153
145 0.00055577
146 0.00054469
147 0.00053941
148 0.00053215
149 0.00052585
150 0.000514
151 0.00050723
152 0.00049829
153 0.00049097
154 0.00048451
155 0.00047592
156 0.00046477
157 0.00045573
158 0.00044466
159 0.00043352
160 0.00042387
161 0.00041493
162 0.00040592
163 0.00039532
164 0.00038844
165 0.00037599
166 0.00036687
167 0.00035439
168 0.00034616
169 0.00033331
170 0.0003225
171 0.00031712
172 0.00030285
173 0.00029392
174 0.00028482
175 0.00027411
176 0.0002637
177 0.00025456
178 0.00024754
179 0.00023475
180 0.00022659
181 0.00021709
182 0.00020885
183 0.00020041
184 0.00019156
185 0.00018384
186 0.000173
187 0.0001664
188 0.00015966
189 0.00015247
190 0.00014267
191 0.00013448
192 0.00012839
193 0.00012166
194 0.00011517
195 0.00010866
196 0.00010375
197 9.8344e-05
198 9.2516e-05
199 8.6811e-05
200 8.12e-05
201 7.6454e-05
202 7.1167e-05
203 6.6761e-05
204 6.3267e-05
205 5.6998e-05
206 5.505e-05
207 5.1325e-05
208 4.7506e-05
209 4.375e-05
210 4.1122e-05
211 3.8609e-05
212 3.4234e-05
213 3.2704e-05
214 3.0362e-05
215 2.7417e-05
216 2.6211e-05
217 2.3459e-05
218 2.3235e-05
219 2.0159e-05
220 1.8497e-05
221 1.7059e-05
222 1.4555e-05
223 1.3326e-05
224 1.3017e-05
225 1.1819e-05
226 1.1007e-05
227 9.4456e-06
228 8.7963e-06
229 8.1238e-06
230 7.204e-06
231 6.4774e-06
232 5.8977e-06
233 5.2871e-06
234 4.8928e-06
235 3.9189e-06
236 3.5402e-06
237 3.4861e-06
238 3.4088e-06
239 2.8909e-06
240 2.6358e-06
241 2.1025e-06
242 2.0715e-06
243 1.7778e-06
244 1.7005e-06
245 1.3759e-06
246 1.1594e-06
247 8.5799e-07
248 8.7345e-07
249 9.3528e-07
250 6.6475e-07
251 6.8021e-07
252 5.8745e-07
253 4.0194e-07
254 4.4059e-07
255 3.6329e-07
256 3.0918e-07
257 2.86e-07
258 2.86e-07
259 2.3962e-07
260 1.7005e-07
261 1.8551e-07
262 1.5459e-07
263 1.314e-07
264 1.3913e-07
265 1.0049e-07
266 9.2755e-08
267 1.0049e-07
268 3.0918e-08
269 6.1837e-08
270 8.5026e-08
271 6.1837e-08
272 1.5459e-08
273 3.8648e-08
274 0
275 0
276 7.7296e-09
277 7.7296e-09
278 1.5459e-08
279 2.3189e-08
280 2.3189e-08
281 0
282 7.7296e-09
283 7.7296e-09
284 0
285 7.7296e-09
286 0
287 0
288 0
289 0
290 0
291 0
292 0
293 0
294 0
295 7.7296e-09
296 0
297 0
298 0
299 0
300 0
301 0
302 0
303 0
304 0
305 0
306 0
307 0
308 0
309 0
310 0
311 0
312 0
313 0

==> data/16.dat <==
1 0.50828
2 0.14369
3 0.06876
4 0.041579
5 0.028166
6 0.020576
7 0.015796
8 0.012585
9 0.01034
10 0.0086505
11 0.007366
12 0.0063937
13 0.0055877
14 0.0049328
15 0.004423
16 0.0039658
17 0.0035859
18 0.0032779
19 0.0029817
20 0.0027295
21 0.0025315
22 0.0023442
23 0.0021902
24 0.0020459
25 0.0019054
26 0.0017852
27 0.0016785
28 0.0015785
29 0.0014967
30 0.0014073
31 0.0013529
32 0.0012719
33 0.001205
34 0.0011441
35 0.0010995
36 0.001045
37 0.00099662
38 0.00095689
39 0.00091697
40 0.00087418
41 0.00084283
42 0.00081398
43 0.00078629
44 0.00075038
45 0.00072427
46 0.00069722
47 0.00067106
48 0.00065228
49 0.00063085
50 0.00060773
51 0.00058896
52 0.00057102
53 0.00055139
54 0.00053107
55 0.00051794
56 0.00050373
57 0.00048734
58 0.0004729
59 0.00045752
60 0.00044532
61 0.00043386
62 0.00042229
63 0.00041217
64 0.00040234
65 0.00039306
66 0.00038045
67 0.0003758
68 0.00035943
69 0.00035535
70 0.00034679
71 0.00033612
72 0.00032768
73 0.00032365
74 0.00031406
75 0.00030831
76 0.0003002
77 0.0002954
78 0.00028565
79 0.00028461
80 0.00027849
81 0.00027203
82 0.00026548
83 0.00025883
84 0.00025436
85 0.000252
86 0.00024289
87 0.00024031
88 0.00023202
89 0.00022985
90 0.00022646
91 0.0002212
92 0.00021788
93 0.00021486
94 0.00021015
95 0.00020997
96 0.00020199
97 0.00019894
98 0.00019364
99 0.00019453
100 0.00018786
101 0.00018725
102 0.00018267
103 0.00017889
104 0.00017594
105 0.00017525
106 0.00016963
107 0.0001696
108 0.00016784
109 0.00016422
110 0.00016081
111 0.00015896
112 0.00015662
113 0.00015572
114 0.00015281
115 0.0001494
116 0.00014817
117 0.00014586
118 0.00014112
119 0.00014349
120 0.00013979
121 0.00013727
122 0.00013464
123 0.00013491
124 0.00013271
125 0.00013141
126 0.00012964
127 0.00012774
128 0.00012657
129 0.00012424
130 0.00012426
131 0.00012189
132 0.0001183
133 0.00012148
134 0.00011828
135 0.00011634
136 0.00011501
137 0.00011264
138 0.00010883
139 0.0001105
140 0.00010732
141 0.00010978
142 0.00010764
143 0.00010544
144 0.00010359
145 0.00010293
146 9.9297e-05
147 0.00010321
148 9.9465e-05
149 9.9725e-05
150 9.7646e-05
151 9.7997e-05
152 9.6377e-05
153 9.491e-05
154 9.6301e-05
155 9.4222e-05
156 9.1654e-05
157 9.3228e-05
158 9.3992e-05
159 8.933e-05
160 9.0263e-05
161 9.1134e-05
162 8.745e-05
163 8.8428e-05
164 8.7756e-05
165 8.6395e-05
166 8.5906e-05
167 8.3109e-05
168 8.181e-05
169 8.3766e-05
170 8.1718e-05
171 8.2024e-05
172 8.2008e-05
173 7.8737e-05
174 8.0235e-05
175 7.7988e-05
176 7.9333e-05
177 7.9425e-05
178 7.7667e-05
179 7.7744e-05
180 7.8019e-05
181 7.5818e-05
182 7.5986e-05
183 7.5818e-05
184 7.299e-05
185 7.435e-05
186 7.3632e-05
187 7.2837e-05
188 7.4396e-05
189 7.3693e-05
190 7.0926e-05
191 6.9291e-05
192 7.0024e-05
193 6.9627e-05
194 6.9566e-05
195 6.8312e-05
196 7.0651e-05
197 7.0468e-05
198 6.8114e-05
199 6.8832e-05
200 6.6249e-05
201 6.6019e-05
202 6.55e-05
203 6.6279e-05
204 6.6921e-05
205 6.5011e-05
206 6.6081e-05
207 6.2901e-05
208 6.3941e-05
209 6.2733e-05
210 6.4399e-05
211 6.3971e-05
212 6.255e-05
213 6.2657e-05
214 6.1342e-05
215 6.0272e-05
216 6.2901e-05
217 6.0929e-05
218 5.9278e-05
219 6.0822e-05
220 6.041e-05
221 6.0945e-05
222 6.0838e-05
223 6.1709e-05
224 6.0379e-05
225 5.9355e-05
226 5.7459e-05
227 5.9171e-05
228 5.8239e-05
229 5.8896e-05
230 5.8789e-05
231 5.5992e-05
232 5.7154e-05
233 5.7001e-05
234 5.8208e-05
235 5.8025e-05
236 5.723e-05
237 5.5671e-05
238 5.7918e-05
239 5.7521e-05
240 5.5426e-05
241 5.5686e-05
242 5.3852e-05
243 5.5854e-05
244 5.5304e-05
245 5.5426e-05
246 5.5075e-05
247 5.5472e-05
248 5.3623e-05
249 5.4372e-05
250 5.535e-05
251 5.3989e-05
252 5.4433e-05
253 5.3806e-05
254 5.4249e-05
255 5.3439e-05
256 5.3378e-05
257 5.2828e-05
258 5.3118e-05
259 5.2598e-05
260 5.1605e-05
261 5.2629e-05
262 5.3179e-05
263 5.1666e-05
264 5.1039e-05
265 5.2935e-05
266 5.2232e-05
267 5.0581e-05
268 5.0871e-05
269 5.1819e-05
270 5.2446e-05
271 5.1437e-05
272 4.9816e-05
273 5.2339e-05
274 5.0948e-05
275 5.0244e-05
276 5.0978e-05
277 5.1284e-05
278 5.0657e-05
279 5.0137e-05
280 5.0581e-05
281 5.0795e-05
282 5.0886e-05
283 4.9985e-05
284 5.0611e-05
285 4.9771e-05
286 4.9832e-05
287 5.1177e-05
288 4.8548e-05
289 4.9679e-05
290 4.8517e-05
291 4.9022e-05
292 4.9908e-05
293 4.8976e-05
294 5.026e-05
295 5.0076e-05
296 4.8853e-05
297 4.9755e-05
298 5.0321e-05
299 5.0871e-05
300 4.8028e-05
301 4.8563e-05
302 4.7768e-05
303 4.9358e-05
304 4.919e-05
305 4.9022e-05
306 4.7264e-05
307 4.9144e-05
308 4.8395e-05
309 4.8716e-05
310 4.789e-05
311 4.6683e-05
312 4.7233e-05
313 4.974e-05
314 5.0856e-05
315 4.7248e-05
316 4.8364e-05
317 4.6713e-05
318 4.8517e-05
319 4.7783e-05
320 4.7676e-05
321 4.6377e-05
322 4.6622e-05
323 4.7264e-05
324 4.8655e-05
325 4.8349e-05
326 4.7585e-05
327 4.9266e-05
328 4.7738e-05
329 4.867e-05
330 4.8303e-05
331 4.6408e-05
332 4.6958e-05
333 4.7218e-05
334 4.6224e-05
335 4.8318e-05
336 4.7233e-05
337 4.8013e-05
338 4.6912e-05
339 4.8074e-05
340 4.6148e-05
341 4.7554e-05
342 4.6622e-05
343 4.7692e-05
344 4.6836e-05
345 4.7768e-05
346 4.5857e-05
347 4.6316e-05
348 4.6347e-05
349 4.5796e-05
350 4.8013e-05
351 4.7401e-05
352 4.6209e-05
353 4.7982e-05
354 4.7157e-05
355 4.5964e-05
356 4.7371e-05
357 4.7508e-05
358 4.6102e-05
359 4.8349e-05
360 4.708e-05
361 4.7768e-05
362 4.6744e-05
363 4.5445e-05
364 4.6148e-05
365 4.6927e-05
366 4.7126e-05
367 4.682e-05
368 4.5429e-05
369 4.7524e-05
370 4.7294e-05
371 4.867e-05
372 4.5995e-05
373 4.6056e-05
374 4.5322e-05
375 4.8273e-05
376 4.6056e-05
377 4.4359e-05
378 4.6683e-05
379 4.6973e-05
380 4.9602e-05
381 4.6148e-05
382 4.7508e-05
383 4.7799e-05
384 4.5093e-05
385 4.6545e-05
386 4.6087e-05
387 4.7096e-05
388 4.7524e-05
389 4.8594e-05
390 4.7585e-05
391 4.7524e-05
392 4.6499e-05
393 4.7126e-05
394 4.7554e-05
395 4.7982e-05
396 4.6071e-05
397 4.6515e-05
398 4.6851e-05
399 4.8288e-05
400 4.5842e-05
401 4.7554e-05
402 4.8624e-05
403 4.8089e-05
404 4.7753e-05
405 4.6331e-05
406 4.5705e-05
407 4.7111e-05
408 4.6989e-05
409 4.786e-05
410 4.8792e-05
411 4.6637e-05
412 4.8808e-05
413 4.7264e-05
414 4.6561e-05
415 4.7508e-05
416 4.6698e-05
417 4.7921e-05
418 4.8181e-05
419 4.7508e-05
420 4.7936e-05
421 4.8318e-05
422 4.8425e-05
423 4.6882e-05
424 4.7661e-05
425 4.8242e-05
426 4.7707e-05
427 4.7141e-05
428 4.8548e-05
429 4.6591e-05
430 4.6285e-05
431 4.812e-05
432 4.8273e-05
433 4.7386e-05
434 4.8899e-05
435 4.7967e-05
436 4.8532e-05
437 4.945e-05
438 4.7585e-05
439 4.708e-05
440 4.841e-05
441 4.7722e-05
442 4.789e-05
443 4.7615e-05
444 4.9022e-05
445 4.8792e-05
446 4.945e-05
447 4.7952e-05
448 4.731e-05
449 4.838e-05
450 4.8487e-05
451 4.7814e-05
452 4.9939e-05
453 4.7906e-05
454 4.7524e-05
455 4.9786e-05
456 4.8395e-05
457 5.0535e-05
458 4.7111e-05
459 4.8884e-05
460 5.0336e-05
461 4.8808e-05
462 4.8441e-05
463 4.8685e-05
464 4.8991e-05
465 4.8853e-05
466 5.0688e-05
467 4.8318e-05
468 4.9847e-05
469 4.9541e-05
470 4.9343e-05
471 4.9878e-05
472 5.029e-05
473 4.974e-05
474 4.8563e-05
475 4.8135e-05
476 4.9312e-05
477 4.9602e-05
478 4.7646e-05
479 4.9801e-05
480 4.974e-05
481 5.0321e-05
482 4.9343e-05
483 5.081e-05
484 5.0458e-05
485 5.1681e-05
486 5.0978e-05
487 4.9266e-05
488 4.9786e-05
489 4.9236e-05
490 4.9954e-05
491 5.0734e-05
492 4.8242e-05
493 4.9297e-05
494 4.9679e-05
495 4.8945e-05
496 5.0948e-05
497 4.9526e-05
498 5.026e-05
499 4.8242e-05
500 4.9067e-05
501 5.0244e-05
502 5.0703e-05
503 5.0688e-05
504 5.1131e-05
505 4.9939e-05
506 4.8624e-05
507 4.9664e-05
508 5.0504e-05
509 5.081e-05
510 5.0856e-05
511 5.0642e-05
512 4.9648e-05
513 5.0153e-05
514 5.0397e-05
515 5.0718e-05
516 4.9648e-05
517 5.0795e-05
518 5.0382e-05
519 5.1299e-05
520 5.1758e-05
521 5.1192e-05
522 5.0107e-05
523 5.1987e-05
524 5.2002e-05
525 4.9985e-05
526 5.1177e-05
527 4.9297e-05
528 5.2033e-05
529 5.1162e-05
530 5.0902e-05
531 5.0443e-05
532 5.1528e-05
533 5.1299e-05
534 5.2079e-05
535 5.0749e-05
536 5.2446e-05
537 5.1039e-05
538 5.0535e-05
539 5.1773e-05
540 5.1712e-05
541 5.2247e-05
542 5.0306e-05
543 4.9862e-05
544 5.0703e-05
545 5.1284e-05
546 5.1895e-05
547 5.1758e-05
548 5.0443e-05
549 5.1895e-05
550 5.1483e-05
551 5.1421e-05
552 5.2476e-05
553 5.2247e-05
554 5.1681e-05
555 5.2063e-05
556 5.1238e-05
557 5.1192e-05
558 5.2186e-05
559 5.0718e-05
560 5.0779e-05
561 5.1131e-05
562 5.2614e-05
563 5.2981e-05
564 5.1987e-05
565 5.3577e-05
566 5.0825e-05
567 5.2522e-05
568 5.1865e-05
569 5.1116e-05
570 5.2277e-05
571 5.1253e-05
572 5.1238e-05
573 5.2828e-05
574 5.3607e-05
575 5.1299e-05
576 5.2507e-05
577 5.1498e-05
578 5.1192e-05
579 5.0734e-05
580 5.0565e-05
581 5.1162e-05
582 5.1956e-05
583 5.1635e-05
584 5.0443e-05
585 5.055e-05
586 5.2079e-05
587 5.2568e-05
588 5.1972e-05
589 5.2828e-05
590 5.0229e-05
591 5.3088e-05
592 5.0886e-05
593 5.1207e-05
594 5.2598e-05
595 5.1207e-05
596 4.9923e-05
597 5.052e-05
598 5.3072e-05
599 5.2048e-05
600 5.0199e-05
601 5.2323e-05
602 5.0489e-05
603 5.2308e-05
604 5.1314e-05
605 5.0978e-05
606 5.1406e-05
607 5.2094e-05
608 4.9633e-05
609 5.0046e-05
610 5.1024e-05
611 5.0397e-05
612 4.9388e-05
613 5.029e-05
614 5.1207e-05
615 5.2018e-05
616 4.9251e-05
617 5.0672e-05
618 5.0504e-05
619 4.948e-05
620 5.2354e-05
621 4.8425e-05
622 4.9419e-05
623 5.0015e-05
624 5.0076e-05
625 4.9648e-05
626 5.1238e-05
627 4.9725e-05
628 5.0321e-05
629 4.8823e-05
630 4.9174e-05
631 5.0489e-05
632 5.0795e-05
633 4.8578e-05
634 4.8441e-05
635 4.9495e-05
636 5.0183e-05
637 5.0306e-05
638 5.0504e-05
639 4.9404e-05
640 5.0351e-05
641 4.8884e-05
642 4.8731e-05
643 5.0107e-05
644 4.8227e-05
645 4.922e-05
646 4.9037e-05
647 4.9067e-05
648 4.9236e-05
649 4.838e-05
650 4.9404e-05
651 4.8808e-05
652 4.6652e-05
653 4.8945e-05
654 4.9098e-05
655 4.9312e-05
656 4.9557e-05
657 4.9771e-05
658 4.838e-05
659 4.7921e-05
660 4.8792e-05
661 4.8196e-05
662 4.7141e-05
663 4.7631e-05
664 4.6912e-05
665 4.6897e-05
666 4.789e-05
667 4.9174e-05
668 4.786e-05
669 4.7248e-05
670 4.6148e-05
671 4.6178e-05
672 4.8701e-05
673 4.679e-05
674 4.76e-05
675 4.7065e-05
676 4.7034e-05
677 4.7768e-05
678 4.7157e-05
679 4.7065e-05
680 4.6713e-05
681 4.5643e-05
682 4.6912e-05
683 4.6545e-05
684 4.7157e-05
685 4.6882e-05
686 4.4757e-05
687 4.4864e-05
688 4.6056e-05
689 4.5032e-05
690 4.6392e-05
691 4.5582e-05
692 4.5108e-05
693 4.5643e-05
694 4.5475e-05
695 4.4054e-05
696 4.5017e-05
697 4.5873e-05
698 4.4252e-05
699 4.4222e-05
700 4.4161e-05
701 4.4038e-05
702 4.4375e-05
703 4.3519e-05
704 4.4145e-05
705 4.3549e-05
706 4.4405e-05
707 4.4879e-05
708 4.3244e-05
709 4.3717e-05
710 4.3198e-05
711 4.3473e-05
712 4.2693e-05
713 4.2754e-05
714 4.4803e-05
715 4.2571e-05
716 4.2678e-05
717 4.0721e-05
718 4.1486e-05
719 4.306e-05
720 4.1363e-05
721 4.2082e-05
722 4.251e-05
723 4.1455e-05
724 4.2342e-05
725 4.066e-05
726 3.9055e-05
727 3.9514e-05
728 4.0783e-05
729 4.066e-05
730 3.9957e-05
731 4.0431e-05
732 4.066e-05
733 3.9407e-05
734 4.1409e-05
735 3.8902e-05
736 3.9621e-05
737 3.8398e-05
738 3.8994e-05
739 3.8887e-05
740 3.8322e-05
741 3.9606e-05
742 3.9835e-05
743 3.7282e-05
744 3.7832e-05
745 3.7817e-05
746 3.9376e-05
747 3.7435e-05
748 3.8291e-05
749 3.6869e-05
750 3.5754e-05
751 3.8016e-05
752 3.7939e-05
753 3.7894e-05
754 3.6258e-05
755 3.7817e-05
756 3.6044e-05
757 3.5784e-05
758 3.6304e-05
759 3.6579e-05
760 3.5952e-05
761 3.5387e-05
762 3.4882e-05
763 3.5555e-05
764 3.6044e-05
765 3.4745e-05
766 3.4974e-05
767 3.5234e-05
768 3.4959e-05
769 3.5922e-05
770 3.4179e-05
771 3.424e-05
772 3.4118e-05
773 3.3675e-05
774 3.372e-05
775 3.4363e-05
776 3.3766e-05
777 3.2146e-05
778 3.3033e-05
779 3.3308e-05
780 3.2329e-05
781 3.1871e-05
782 3.3354e-05
783 3.0709e-05
784 3.074e-05
785 3.1229e-05
786 3.0831e-05
787 3.1504e-05
788 3.2253e-05
789 3.1321e-05
790 3.1045e-05
791 2.9028e-05
792 3.0541e-05
793 3.0679e-05
794 3.048e-05
795 3.0572e-05
796 2.9135e-05
797 2.9884e-05
798 2.8569e-05
799 3.0082e-05
800 2.8814e-05
801 2.9654e-05
802 2.941e-05
803 2.8646e-05
804 2.8967e-05
805 2.8462e-05
806 2.8508e-05
807 2.8004e-05
808 2.8111e-05
809 2.9058e-05
810 2.8798e-05
811 2.7377e-05
812 2.7942e-05
813 2.8309e-05
814 2.6781e-05
815 2.6827e-05
816 2.6918e-05
817 2.7377e-05
818 2.6842e-05
819 2.6796e-05
820 2.6628e-05
821 2.5726e-05
822 2.594e-05
823 2.4992e-05
824 2.5619e-05
825 2.5894e-05
826 2.4411e-05
827 2.5313e-05
828 2.3617e-05
829 2.4824e-05
830 2.3693e-05
831 2.5206e-05
832 2.4457e-05
833 2.4732e-05
834 2.3265e-05
835 2.4014e-05
836 2.3708e-05
837 2.3662e-05
838 2.3326e-05
839 2.2531e-05
840 2.2638e-05
841 2.2913e-05
842 2.3143e-05
843 2.299e-05
844 2.2271e-05
845 2.218e-05
846 2.2226e-05
847 2.1767e-05
848 2.1507e-05
849 2.0361e-05
850 2.1339e-05
851 2.1049e-05
852 2.059e-05
853 2.004e-05
854 2.1171e-05
855 2.0193e-05
856 2.0666e-05
857 1.8893e-05
858 1.9291e-05
859 2.059e-05
860 2.0315e-05
861 1.9337e-05
862 1.8756e-05
863 1.9459e-05
864 1.9551e-05
865 1.9168e-05
866 1.9107e-05
867 1.8954e-05
868 1.8832e-05
869 1.8924e-05
870 1.7059e-05
871 1.8037e-05
872 1.7808e-05
873 1.7456e-05
874 1.7456e-05
875 1.6432e-05
876 1.7135e-05
877 1.6402e-05
878 1.7013e-05
879 1.6967e-05
880 1.5775e-05
881 1.6448e-05
882 1.6524e-05
883 1.6172e-05
884 1.579e-05
885 1.6081e-05
886 1.5576e-05
887 1.5714e-05
888 1.5485e-05
889 1.5087e-05
890 1.5668e-05
891 1.4781e-05
892 1.4139e-05
893 1.4827e-05
894 1.498e-05
895 1.4246e-05
896 1.4002e-05
897 1.417e-05
898 1.4552e-05
899 1.365e-05
900 1.4201e-05
901 1.3085e-05
902 1.3161e-05
903 1.3818e-05
904 1.2718e-05
905 1.2229e-05
906 1.3176e-05
907 1.2229e-05
908 1.2901e-05
909 1.2061e-05
910 1.2198e-05
911 1.1602e-05
912 1.1816e-05
913 1.2259e-05
914 1.148e-05
915 1.1908e-05
916 1.1327e-05
917 1.1709e-05
918 1.1587e-05
919 1.2015e-05
920 1.1877e-05
921 1.096e-05
922 1.0868e-05
923 1.0517e-05
924 1.122e-05
925 1.096e-05
926 1.0975e-05
927 1.0043e-05
928 1.0348e-05
929 1.0272e-05
930 9.6148e-06
931 1.0287e-05
932 9.1256e-06
933 1.0073e-05
934 9.9358e-06
935 9.7218e-06
936 9.8899e-06
937 9.2632e-06
938 9.1409e-06
939 8.9269e-06
940 9.0339e-06
941 8.4989e-06
942 9.1715e-06
943 9.0798e-06
944 8.0709e-06
945 8.6059e-06
946 8.2391e-06
947 8.2391e-06
948 8.4989e-06
949 7.9792e-06
950 8.5448e-06
951 7.9028e-06
952 7.9028e-06
953 7.5206e-06
954 7.1232e-06
955 8.0098e-06
956 7.6429e-06
957 7.3219e-06
958 6.9092e-06
959 7.0162e-06
960 7.1232e-06
961 6.5576e-06
962 7.0315e-06
963 6.6799e-06
964 6.6188e-06
965 6.848e-06
966 7.0773e-06
967 6.4965e-06
968 6.7258e-06
969 6.7869e-06
970 6.3436e-06
971 5.5793e-06
972 6.2825e-06
973 6.4812e-06
974 5.35e-06
975 6.1449e-06
976 5.4417e-06
977 5.6863e-06
978 5.5029e-06
979 5.7016e-06
980 5.7169e-06
981 5.1207e-06
982 5.7475e-06
983 4.8762e-06
984 4.8609e-06
985 5.1666e-06
986 5.3347e-06
987 4.7997e-06
988 4.7997e-06
989 4.8303e-06
990 4.8915e-06
991 4.9373e-06
992 4.3106e-06
993 4.5093e-06
994 4.4635e-06
995 4.5857e-06
996 4.2036e-06
997 4.1883e-06
998 3.9132e-06
999 3.9743e-06
1000 3.7909e-06
1001 3.9437e-06
1002 4.0507e-06
1003 3.9285e-06
1004 3.8979e-06
1005 4.0507e-06
1006 3.5005e-06
1007 3.5922e-06
1008 3.4546e-06
1009 3.5157e-06
1010 3.5463e-06
1011 3.5769e-06
1012 3.7297e-06
1013 3.2253e-06
1014 3.6075e-06
1015 3.1794e-06
1016 3.3782e-06
1017 3.2559e-06
1018 3.21e-06
1019 3.1794e-06
1020 3.1794e-06
1021 3.0572e-06
1022 3.21e-06
1023 2.8126e-06
1024 2.9043e-06
1025 2.782e-06
1026 2.9349e-06
1027 3.1336e-06
1028 2.5069e-06
1029 2.675e-06
1030 2.3234e-06
1031 2.6292e-06
1032 2.2929e-06
1033 2.1706e-06
1034 2.3082e-06
1035 2.5833e-06
1036 2.6903e-06
1037 2.4304e-06
1038 2.3846e-06
1039 2.1247e-06
1040 2.033e-06
1041 2.247e-06
1042 2.1094e-06
1043 1.9719e-06
1044 1.9872e-06
1045 1.7732e-06
1046 1.9566e-06
1047 1.9872e-06
1048 1.8954e-06
1049 1.8343e-06
1050 2.0024e-06
1051 2.2776e-06
1052 1.6814e-06
1053 1.6203e-06
1054 1.5592e-06
1055 1.712e-06
1056 1.605e-06
1057 1.6814e-06
1058 1.7579e-06
1059 1.4827e-06
1060 1.5439e-06
1061 1.8037e-06
1062 1.4063e-06
1063 1.6967e-06
1064 1.4522e-06
1065 1.5133e-06
1066 1.391e-06
1067 1.5133e-06
1068 1.6814e-06
1069 1.4369e-06
1070 9.9358e-07
1071 1.1159e-06
1072 1.2687e-06
1073 1.284e-06
1074 1.2382e-06
1075 1.1006e-06
1076 1.0547e-06
1077 1.2993e-06
1078 8.4072e-07
1079 9.4772e-07
1080 8.1015e-07
1081 1.1617e-06
1082 9.9358e-07
1083 1.0089e-06
1084 9.7829e-07
1085 9.1715e-07
1086 1.0853e-06
1087 9.7829e-07
1088 1.1159e-06
1089 7.7958e-07
1090 1.0547e-06
1091 6.5729e-07
1092 9.0186e-07
1093 9.7829e-07
1094 1.1311e-06
1095 9.0186e-07
1096 8.4072e-07
1097 8.8658e-07
1098 7.7958e-07
1099 6.8786e-07
1100 8.1015e-07
1101 6.1143e-07
1102 7.7958e-07
1103 7.3372e-07
1104 7.49e-07
1105 8.8658e-07
1106 5.1972e-07
1107 6.7258e-07
1108 7.49e-07
1109 5.5029e-07
1110 5.1972e-07
1111 6.7258e-07
1112 6.42e-07
1113 5.5029e-07
1114 5.8086e-07
1115 5.9615e-07
1116 5.0443e-07
1117 4.8915e-07
1118 4.4329e-07
1119 3.6686e-07
1120 3.21e-07
1121 4.5857e-07
1122 5.5029e-07
1123 3.9743e-07
1124 4.4329e-07
1125 5.5029e-07
1126 5.35e-07
1127 3.9743e-07
1128 4.28e-07
1129 3.21e-07
1130 4.8915e-07
1131 3.8215e-07
1132 3.21e-07
1133 3.8215e-07
1134 4.1272e-07
1135 4.1272e-07
1136 3.3629e-07
1137 3.21e-07
1138 3.21e-07
1139 2.4457e-07
1140 2.14e-07
1141 3.3629e-07
1142 4.28e-07
1143 3.6686e-07
1144 3.3629e-07
1145 3.9743e-07
1146 2.4457e-07
1147 3.21e-07
1148 2.7514e-07
1149 3.5157e-07
1150 1.8343e-07
1151 2.14e-07
1152 2.9043e-07
1153 1.9872e-07
1154 2.5986e-07
1155 3.0572e-07
1156 2.14e-07
1157 3.6686e-07
1158 2.2929e-07
1159 2.7514e-07
1160 2.5986e-07
1161 2.14e-07
1162 1.8343e-07
1163 1.8343e-07
1164 1.8343e-07
1165 2.2929e-07
1166 1.8343e-07
1167 2.4457e-07
1168 1.8343e-07
1169 1.6814e-07
1170 2.2929e-07
1171 1.07e-07
1172 2.7514e-07
1173 9.1715e-08
1174 1.9872e-07
1175 7.6429e-08
1176 1.3757e-07
1177 2.2929e-07
1178 1.6814e-07
1179 1.07e-07
1180 2.7514e-07
1181 1.3757e-07
1182 1.9872e-07
1183 6.1143e-08
1184 9.1715e-08
1185 7.6429e-08
1186 1.2229e-07
1187 7.6429e-08
1188 1.2229e-07
1189 1.2229e-07
1190 1.3757e-07
1191 1.2229e-07
1192 1.07e-07
1193 4.5857e-08
1194 4.5857e-08
1195 9.1715e-08
1196 7.6429e-08
1197 1.07e-07
1198 9.1715e-08
1199 6.1143e-08
1200 9.1715e-08
1201 7.6429e-08
1202 6.1143e-08
1203 1.07e-07
1204 9.1715e-08
1205 4.5857e-08
1206 4.5857e-08
1207 9.1715e-08
1208 4.5857e-08
1209 7.6429e-08
1210 7.6429e-08
1211 3.0572e-08
1212 3.0572e-08
1213 1.5286e-08
1214 4.5857e-08
1215 3.0572e-08
1216 1.07e-07
1217 3.0572e-08
1218 1.5286e-08
1219 3.0572e-08
1220 6.1143e-08
1221 1.5286e-08
1222 9.1715e-08
1223 6.1143e-08
1224 3.0572e-08
1225 7.6429e-08
1226 6.1143e-08
1227 1.5286e-08
1228 3.0572e-08
1229 7.6429e-08
1230 1.5286e-08
1231 0
1232 1.5286e-08
1233 1.5286e-08
1234 3.0572e-08
1235 4.5857e-08
1236 1.5286e-08
1237 3.0572e-08
1238 6.1143e-08
1239 1.5286e-08
1240 0
1241 0
1242 1.5286e-08
1243 0
1244 3.0572e-08
1245 3.0572e-08
1246 0
1247 7.6429e-08
1248 0
1249 1.5286e-08
1250 1.5286e-08
1251 1.5286e-08
1252 3.0572e-08
1253 3.0572e-08
1254 0
1255 0
1256 1.5286e-08
1257 3.0572e-08
1258 1.5286e-08
1259 1.5286e-08
1260 4.5857e-08
1261 0
1262 3.0572e-08
1263 1.5286e-08
1264 1.5286e-08
1265 0
1266 0
1267 3.0572e-08
1268 1.5286e-08
1269 0
1270 0
1271 1.5286e-08
1272 0
1273 0
1274 0
1275 0
1276 1.5286e-08
1277 0
1278 0
1279 1.5286e-08
1280 1.5286e-08
1281 0
1282 1.5286e-08
1283 1.5286e-08
1284 0
1285 0
1286 1.5286e-08
1287 0
1288 0
1289 0
1290 1.5286e-08
1291 0
1292 1.5286e-08
1293 1.5286e-08
1294 1.5286e-08
1295 0
1296 0
1297 0
1298 1.5286e-08
1299 1.5286e-08
1300 0
1301 0
1302 0
1303 0
1304 0
1305 0
1306 1.5286e-08
1307 1.5286e-08
1308 0
1309 3.0572e-08
1310 0
1311 0
1312 0
1313 1.5286e-08
1314 0
1315 0
1316 0
1317 0
1318 0
1319 0
1320 0
1321 0
1322 0
1323 0
1324 0
1325 0
1326 0
1327 0
1328 0
1329 0
1330 0
1331 0
1332 0
1333 0
1334 0
1335 0
1336 0
1337 0
1338 0
1339 0
1340 0
1341 0
1342 0
1343 0
1344 0
1345 1.5286e-08
1346 1.5286e-08



==> data/32.dat <==
1 0.50069
2 0.14286
3 0.06884
4 0.041795
5 0.028414
6 0.020846
7 0.01605
8 0.012807
9 0.01054
10 0.0088839
11 0.0075802
12 0.0065835
13 0.0057879
14 0.0051323
15 0.0046036
16 0.0041381
17 0.0037541
18 0.003438
19 0.0031461
20 0.0029082
21 0.0026857
22 0.0025103
23 0.0023297
24 0.00219
25 0.0020453
26 0.0019053
27 0.001803
28 0.0017085
29 0.0016236
30 0.001537
31 0.0014562
32 0.0013801
33 0.0013217
34 0.0012567
35 0.001206
36 0.0011447
37 0.0011054
38 0.0010569
39 0.0010132
40 0.00097862
41 0.00093643
42 0.00090916
43 0.0008714
44 0.00083742
45 0.00081289
46 0.00078075
47 0.00076145
48 0.00073554
49 0.0007086
50 0.00068208
51 0.00066767
52 0.00064956
53 0.00063267
54 0.00060848
55 0.00059875
56 0.0005817
57 0.00054907
58 0.00054259
59 0.00053295
60 0.00051436
61 0.00050385
62 0.00049228
63 0.00047632
64 0.00046951
65 0.00046221
66 0.0004476
67 0.00043944
68 0.00042357
69 0.00041427
70 0.00040382
71 0.00039222
72 0.00038839
73 0.00037972
74 0.00037158
75 0.00036579
76 0.00035664
77 0.00034346
78 0.00033882
79 0.00033331
80 0.00032595
81 0.00031976
82 0.00031904
83 0.00030881
84 0.0003073
85 0.00029754
86 0.00029152
87 0.00028935
88 0.00028537
89 0.00027642
90 0.00027289
91 0.00026643
92 0.00026317
93 0.00025865
94 0.00025808
95 0.00024944
96 0.00024703
97 0.00024244
98 0.00024237
99 0.00023695
100 0.0002307
101 0.00022867
102 0.00022407
103 0.00022066
104 0.00021403
105 0.00021541
106 0.00021215
107 0.00020567
108 0.00020284
109 0.00020059
110 0.00019586
111 0.00019756
112 0.00019322
113 0.00019181
114 0.00018915
115 0.00018597
116 0.00018439
117 0.00018082
118 0.00017567
119 0.00017826
120 0.00017339
121 0.00017339
122 0.0001657
123 0.00016679
124 0.00016484
125 0.0001627
126 0.00016039
127 0.00015686
128 0.00015326
129 0.0001529
130 0.00015431
131 0.00014959
132 0.00015006
133 0.00014565
134 0.00014396
135 0.00014254
136 0.00014123
137 0.00013883
138 0.00013783
139 0.00013692
140 0.00013457
141 0.00013307
142 0.0001336
143 0.00013277
144 0.00012949
145 0.00012758
146 0.00012427
147 0.00012374
148 0.00012216
149 0.00012008
150 0.00011943
151 0.00011995
152 0.00012146
153 0.00011855
154 0.00011644
155 0.00011415
156 0.00011271
157 0.00011124
158 0.00011206
159 0.00010971
160 0.00010837
161 0.00010695
162 0.00010572
163 0.00010652
164 0.00010513
165 0.00010281
166 0.00010367
167 0.00010218
168 0.00010021
169 0.00010162
170 9.9863e-05
171 9.9651e-05
172 9.7466e-05
173 9.6283e-05
174 9.4129e-05
175 9.334e-05
176 9.1353e-05
177 9.2703e-05
178 9.4857e-05
179 9.0776e-05
180 8.9229e-05
181 8.7363e-05
182 8.891e-05
183 8.6028e-05
184 8.7242e-05
185 8.8622e-05
186 8.7378e-05
187 8.395e-05
188 8.4557e-05
189 8.2236e-05
190 8.3449e-05
191 8.2038e-05
192 7.8929e-05
193 7.8944e-05
194 8.1098e-05
195 7.9687e-05
196 7.77e-05
197 7.8929e-05
198 7.6653e-05
199 7.6865e-05
200 7.6683e-05
201 7.4165e-05
202 7.6122e-05
203 7.4651e-05
204 7.3012e-05
205 7.3543e-05
206 7.3088e-05
207 7.2224e-05
208 7.3437e-05
209 6.9918e-05
210 6.8234e-05
211 7.0418e-05
212 6.8704e-05
213 6.9038e-05
214 6.7733e-05
215 7.0616e-05
216 6.6778e-05
217 6.9281e-05
218 6.4578e-05
219 6.4684e-05
220 6.5701e-05
221 6.429e-05
222 6.3228e-05
223 6.3986e-05
224 6.3835e-05
225 6.2454e-05
226 6.2029e-05
227 6.1984e-05
228 6.0816e-05
229 6.2075e-05
230 6.0209e-05
231 5.9299e-05
232 5.8753e-05
233 6.0224e-05
234 5.9663e-05
235 5.8965e-05
236 5.7964e-05
237 5.7236e-05
238 5.6978e-05
239 5.7585e-05
240 5.6963e-05
241 5.7281e-05
242 5.5658e-05
243 5.5066e-05
244 5.4293e-05
245 5.2488e-05
246 5.4353e-05
247 5.4581e-05
248 5.452e-05
249 5.1137e-05
250 5.311e-05
251 5.2548e-05
252 5.27e-05
253 5.1638e-05
254 5.1623e-05
255 5.0546e-05
256 5.0789e-05
257 5.2017e-05
258 5.1517e-05
259 5.0349e-05
260 4.8361e-05
261 4.9772e-05
262 4.8953e-05
263 4.8559e-05
264 4.7133e-05
265 4.8483e-05
266 4.8043e-05
267 4.8164e-05
268 4.8316e-05
269 4.6344e-05
270 4.6344e-05
271 4.6617e-05
272 4.6404e-05
273 4.5282e-05
274 4.4994e-05
275 4.5418e-05
276 4.4463e-05
277 4.5479e-05
278 4.5737e-05
279 4.2536e-05
280 4.4341e-05
281 4.3765e-05
282 4.3173e-05
283 4.287e-05
284 4.381e-05
285 4.4129e-05
286 4.334e-05
287 4.2036e-05
288 4.2293e-05
289 4.1307e-05
290 4.202e-05
291 4.243e-05
292 4.1429e-05
293 4.1656e-05
294 4.0776e-05
295 4.0913e-05
296 4.023e-05
297 4.1034e-05
298 3.9381e-05
299 4.0079e-05
300 3.8501e-05
301 3.9533e-05
302 3.7348e-05
303 3.7894e-05
304 3.8425e-05
305 3.8061e-05
306 3.7894e-05
307 3.7606e-05
308 3.5983e-05
309 3.6726e-05
310 3.6605e-05
311 3.6984e-05
312 3.5983e-05
313 3.4724e-05
314 3.7651e-05
315 3.6832e-05
316 3.5725e-05
317 3.5376e-05
318 3.6544e-05
319 3.3859e-05
320 3.5695e-05
321 3.615e-05
322 3.4982e-05
323 3.5209e-05
324 3.4026e-05
325 3.4875e-05
326 3.4435e-05
327 3.3935e-05
328 3.439e-05
329 3.4678e-05
330 3.4496e-05
331 3.3419e-05
332 3.3222e-05
333 3.4193e-05
334 3.2782e-05
335 3.3631e-05
336 3.2023e-05
337 3.2736e-05
338 3.1872e-05
339 3.2357e-05
340 3.213e-05
341 3.081e-05
342 3.2054e-05
343 3.1538e-05
344 3.1311e-05
345 3.175e-05
346 3.0309e-05
347 3.04e-05
348 3.084e-05
349 3.04e-05
350 3.1007e-05
351 3.0006e-05
352 2.8095e-05
353 3.0097e-05
354 2.9278e-05
355 2.9354e-05
356 2.9778e-05
357 3.0097e-05
358 2.9733e-05
359 2.9035e-05
360 2.9187e-05
361 2.8261e-05
362 2.9202e-05
363 2.8838e-05
364 2.8216e-05
365 2.993e-05
366 2.9414e-05
367 2.6335e-05
368 2.7063e-05
369 2.8974e-05
370 2.8216e-05
371 2.9065e-05
372 2.7017e-05
373 2.723e-05
374 2.7048e-05
375 2.6653e-05
376 2.6047e-05
377 2.6517e-05
378 2.5516e-05
379 2.6107e-05
380 2.6608e-05
381 2.6426e-05
382 2.5804e-05
383 2.7291e-05
384 2.6942e-05
385 2.55e-05
386 2.5971e-05
387 2.6229e-05
388 2.5895e-05
389 2.632e-05
390 2.5273e-05
391 2.4484e-05
392 2.5364e-05
393 2.4985e-05
394 2.4848e-05
395 2.5698e-05
396 2.4439e-05
397 2.4332e-05
398 2.4727e-05
399 2.4302e-05
400 2.5531e-05
401 2.4226e-05
402 2.4681e-05
403 2.4044e-05
404 2.4363e-05
405 2.3862e-05
406 2.3377e-05
407 2.3862e-05
408 2.365e-05
409 2.3726e-05
410 2.4393e-05
411 2.2967e-05
412 2.3392e-05
413 2.324e-05
414 2.3104e-05
415 2.3346e-05
416 2.2573e-05
417 2.3013e-05
418 2.2527e-05
419 2.3119e-05
420 2.1693e-05
421 2.2224e-05
422 2.145e-05
423 2.192e-05
424 2.2633e-05
425 2.2315e-05
426 2.2649e-05
427 2.1905e-05
428 2.274e-05
429 2.0525e-05
430 2.1344e-05
431 2.2573e-05
432 2.1253e-05
433 2.1769e-05
434 2.098e-05
435 2.0661e-05
436 2.1192e-05
437 2.0843e-05
438 1.9599e-05
439 2.2102e-05
440 2.0191e-05
441 2.0707e-05
442 2.1314e-05
443 2.1329e-05
444 2.0191e-05
445 2.0707e-05
446 2.0039e-05
447 2.0403e-05
448 2.0237e-05
449 2.0403e-05
450 1.9463e-05
451 1.9842e-05
452 1.9569e-05
453 1.9736e-05
454 1.9933e-05
455 2.0146e-05
456 1.9827e-05
457 1.9266e-05
458 1.9175e-05
459 1.8568e-05
460 1.9706e-05
461 1.9326e-05
462 1.9372e-05
463 2.0343e-05
464 1.8629e-05
465 1.9144e-05
466 1.8962e-05
467 1.872e-05
468 1.8492e-05
469 1.8447e-05
470 1.8598e-05
471 1.8871e-05
472 1.834e-05
473 1.8659e-05
474 1.9205e-05
475 1.8477e-05
476 1.9463e-05
477 1.8295e-05
478 1.9099e-05
479 1.8431e-05
480 1.7855e-05
481 1.7961e-05
482 1.8538e-05
483 1.8158e-05
484 1.6899e-05
485 1.828e-05
486 1.7021e-05
487 1.693e-05
488 1.7931e-05
489 1.608e-05
490 1.7157e-05
491 1.7718e-05
492 1.7445e-05
493 1.7916e-05
494 1.6747e-05
495 1.6808e-05
496 1.7278e-05
497 1.6535e-05
498 1.7309e-05
499 1.7157e-05
500 1.6914e-05
501 1.7764e-05
502 1.7187e-05
503 1.5883e-05
504 1.7354e-05
505 1.7112e-05
506 1.5868e-05
507 1.6747e-05
508 1.6808e-05
509 1.6945e-05
510 1.6869e-05
511 1.6672e-05
512 1.6641e-05
513 1.5928e-05
514 1.5549e-05
515 1.6035e-05
516 1.5837e-05
517 1.6156e-05
518 1.5306e-05
519 1.5686e-05
520 1.605e-05
521 1.5473e-05
522 1.5352e-05
523 1.5989e-05
524 1.5792e-05
525 1.5367e-05
526 1.5974e-05
527 1.5443e-05
528 1.4578e-05
529 1.5079e-05
530 1.4457e-05
531 1.4457e-05
532 1.4942e-05
533 1.5215e-05
534 1.52e-05
535 1.5761e-05
536 1.611e-05
537 1.4533e-05
538 1.5473e-05
539 1.4624e-05
540 1.4745e-05
541 1.5655e-05
542 1.4335e-05
543 1.5261e-05
544 1.5124e-05
545 1.4472e-05
546 1.4351e-05
547 1.3774e-05
548 1.4548e-05
549 1.4184e-05
550 1.3911e-05
551 1.4502e-05
552 1.4244e-05
553 1.4093e-05
554 1.3941e-05
555 1.4366e-05
556 1.3805e-05
557 1.4396e-05
558 1.297e-05
559 1.3638e-05
560 1.4229e-05
561 1.3531e-05
562 1.4199e-05
563 1.4684e-05
564 1.2894e-05
565 1.297e-05
566 1.4654e-05
567 1.3668e-05
568 1.4002e-05
569 1.4062e-05
570 1.338e-05
571 1.3531e-05
572 1.3243e-05
573 1.3865e-05
574 1.4047e-05
575 1.388e-05
576 1.3668e-05
577 1.3531e-05
578 1.3274e-05
579 1.3683e-05
580 1.2652e-05
581 1.294e-05
582 1.3971e-05
583 1.3152e-05
584 1.3531e-05
585 1.4169e-05
586 1.3046e-05
587 1.3607e-05
588 1.3213e-05
589 1.3122e-05
590 1.2879e-05
591 1.2879e-05
592 1.3137e-05
593 1.2788e-05
594 1.2773e-05
595 1.2788e-05
596 1.3228e-05
597 1.3001e-05
598 1.3304e-05
599 1.1984e-05
600 1.1817e-05
601 1.2697e-05
602 1.2439e-05
603 1.2242e-05
604 1.2773e-05
605 1.2075e-05
606 1.2424e-05
607 1.2834e-05
608 1.2454e-05
609 1.2348e-05
610 1.344e-05
611 1.1544e-05
612 1.2197e-05
613 1.294e-05
614 1.3228e-05
615 1.2014e-05
616 1.1969e-05
617 1.2257e-05
618 1.2181e-05
619 1.1347e-05
620 1.1984e-05
621 1.1817e-05
622 1.2561e-05
623 1.159e-05
624 1.2075e-05
625 1.1878e-05
626 1.165e-05
627 1.1347e-05
628 1.2197e-05
629 1.118e-05
630 1.2636e-05
631 1.2106e-05
632 1.1908e-05
633 1.1044e-05
634 1.2606e-05
635 1.1666e-05
636 1.1514e-05
637 1.0862e-05
638 1.1514e-05
639 1.1074e-05
640 1.0907e-05
641 1.0983e-05
642 1.1666e-05
643 1.1484e-05
644 1.0907e-05
645 1.1438e-05
646 1.1832e-05
647 1.1256e-05
648 1.1241e-05
649 1.0983e-05
650 1.1165e-05
651 1.0846e-05
652 1.0831e-05
653 1.1408e-05
654 1.1256e-05
655 1.0649e-05
656 1.1317e-05
657 1.1089e-05
658 1.0664e-05
659 1.1256e-05
660 1.1104e-05
661 1.0877e-05
662 1.0164e-05
663 1.1529e-05
664 1.0406e-05
665 1.0285e-05
666 1.0209e-05
667 1.1013e-05
668 9.4356e-06
669 1.0012e-05
670 9.8756e-06
671 1.0771e-05
672 1.0619e-05
673 1.0376e-05
674 1.0118e-05
675 1.0558e-05
676 9.2839e-06
677 1.0285e-05
678 9.9969e-06
679 1.0118e-05
680 1.0376e-05
681 1.0331e-05
682 1.0406e-05
683 9.2233e-06
684 9.0412e-06
685 9.9817e-06
686 1.0543e-05
687 1.0604e-05
688 1.0422e-05
689 1.0937e-05
690 1.0452e-05
691 1.0528e-05
692 1.0224e-05
693 9.83e-06
694 1.0149e-05
695 1.024e-05
696 9.2839e-06
697 1.0543e-05
698 9.9059e-06
699 1.0315e-05
700 9.3294e-06
701 9.7542e-06
702 9.2688e-06
703 9.6935e-06
704 9.7845e-06
705 1.0452e-05
706 9.3446e-06
707 9.4205e-06
708 9.026e-06
709 1.0103e-05
710 9.375e-06
711 1.0224e-05
712 9.2839e-06
713 9.6935e-06
714 9.6783e-06
715 9.2384e-06
716 9.6632e-06
717 8.935e-06
718 9.6935e-06
719 9.7087e-06
720 9.3598e-06
721 9.3446e-06
722 1.0315e-05
723 9.4356e-06
724 9.375e-06
725 1.0255e-05
726 9.4205e-06
727 9.1474e-06
728 9.6935e-06
729 8.844e-06
730 1.0058e-05
731 9.3446e-06
732 9.2839e-06
733 9.2991e-06
734 9.2233e-06
735 8.8743e-06
736 9.4811e-06
737 9.0109e-06
738 9.6632e-06
739 9.557e-06
740 8.8895e-06
741 9.1171e-06
742 9.026e-06
743 9.1474e-06
744 9.2688e-06
745 9.2991e-06
746 9.3143e-06
747 8.5406e-06
748 8.6771e-06
749 9.0564e-06
750 9.9666e-06
751 9.1171e-06
752 8.6771e-06
753 9.1777e-06
754 9.5115e-06
755 8.9805e-06
756 9.1777e-06
757 8.5254e-06
758 9.0564e-06
759 8.9047e-06
760 8.935e-06
761 7.9642e-06
762 8.1462e-06
763 9.2839e-06
764 8.0703e-06
765 8.9654e-06
766 8.3889e-06
767 8.5558e-06
768 8.5709e-06
769 8.8137e-06
770 8.7833e-06
771 8.2069e-06
772 8.2827e-06
773 8.4496e-06
774 8.3131e-06
775 7.9793e-06
776 8.9654e-06
777 9.466e-06
778 9.1777e-06
779 9.4811e-06
780 8.5709e-06
781 8.9805e-06
782 8.222e-06
783 8.5103e-06
784 7.7518e-06
785 8.5709e-06
786 8.4496e-06
787 8.4951e-06
788 8.3586e-06
789 8.2979e-06
790 8.4344e-06
791 8.2524e-06
792 8.5709e-06
793 7.9035e-06
794 8.3586e-06
795 8.4041e-06
796 8.222e-06
797 8.1159e-06
798 8.0552e-06
799 8.5254e-06
800 7.949e-06
801 7.7214e-06
802 8.5254e-06
803 8.4344e-06
804 7.8731e-06
805 8.2069e-06
806 8.1917e-06
807 7.6911e-06
808 8.6165e-06
809 7.6759e-06
810 8.6165e-06
811 7.7821e-06
812 8.1159e-06
813 8.131e-06
814 8.1007e-06
815 8.3889e-06
816 7.9793e-06
817 7.8731e-06
818 7.6456e-06
819 8.1159e-06
820 7.5546e-06
821 7.5242e-06
822 7.9186e-06
823 8.1159e-06
824 8.1765e-06
825 7.7973e-06
826 7.2815e-06
827 8.0552e-06
828 8.0855e-06
829 7.6304e-06
830 7.6304e-06
831 8.0552e-06
832 8.3434e-06
833 7.4939e-06
834 7.3574e-06
835 7.9642e-06
836 7.7214e-06
837 8.2069e-06
838 7.7063e-06
839 7.2815e-06
840 7.4787e-06
841 7.8428e-06
842 7.1905e-06
843 7.4029e-06
844 7.858e-06
845 7.327e-06
846 8.04e-06
847 7.6759e-06
848 7.4636e-06
849 7.7821e-06
850 7.5849e-06
851 7.1146e-06
852 7.6911e-06
853 7.5091e-06
854 7.4029e-06
855 7.4636e-06
856 6.7961e-06
857 7.5546e-06
858 7.0995e-06
859 7.0236e-06
860 7.3877e-06
861 7.858e-06
862 7.7821e-06
863 7.5697e-06
864 7.5394e-06
865 7.7214e-06
866 7.0691e-06
867 7.054e-06
868 7.7518e-06
869 7.2057e-06
870 7.1298e-06
871 6.9629e-06
872 6.7202e-06
873 7.2512e-06
874 7.2815e-06
875 6.8568e-06
876 7.1753e-06
877 6.8871e-06
878 6.7961e-06
879 6.4927e-06
880 7.145e-06
881 7.327e-06
882 7.0691e-06
883 7.4332e-06
884 7.2815e-06
885 7.8125e-06
886 6.9174e-06
887 6.8719e-06
888 7.0843e-06
889 6.614e-06
890 7.4939e-06
891 7.2512e-06
892 6.7202e-06
893 7.2815e-06
894 6.9781e-06
895 7.327e-06
896 6.3865e-06
897 6.6292e-06
898 6.6444e-06
899 7.4939e-06
900 7.236e-06
901 6.6596e-06
902 7.4484e-06
903 6.7202e-06
904 6.9326e-06
905 6.6292e-06
906 7.0236e-06
907 6.7202e-06
908 6.6899e-06
909 6.7506e-06
910 6.9933e-06
911 6.9478e-06
912 6.9023e-06
913 6.8113e-06
914 7.0388e-06
915 6.6899e-06
916 6.6899e-06
917 7.3422e-06
918 7.0843e-06
919 6.9629e-06
920 6.6747e-06
921 7.054e-06
922 7.4484e-06
923 6.5534e-06
924 6.341e-06
925 6.7657e-06
926 6.8113e-06
927 6.614e-06
928 6.8113e-06
929 6.25e-06
930 6.2955e-06
931 7.145e-06
932 6.9629e-06
933 7.3422e-06
934 6.8871e-06
935 6.5685e-06
936 6.8871e-06
937 6.6747e-06
938 7.2967e-06
939 6.3562e-06
940 6.6596e-06
941 6.6747e-06
942 6.3106e-06
943 6.7051e-06
944 6.5685e-06
945 6.7809e-06
946 6.4775e-06
947 6.9023e-06
948 5.9466e-06
949 7.0236e-06
950 6.2955e-06
951 6.8264e-06
952 6.9781e-06
953 6.523e-06
954 6.0224e-06
955 6.0679e-06
956 6.5079e-06
957 6.341e-06
958 7.4787e-06
959 6.5989e-06
960 6.0679e-06
961 6.8416e-06
962 5.8707e-06
963 6.614e-06
964 6.3106e-06
965 6.9629e-06
966 6.4017e-06
967 6.3106e-06
968 6.3562e-06
969 6.3258e-06
970 5.9769e-06
971 6.5685e-06
972 6.2803e-06
973 5.5977e-06
974 6.3258e-06
975 7.0995e-06
976 6.7809e-06
977 6.3106e-06
978 6.1134e-06
979 7.236e-06
980 6.1741e-06
981 6.0679e-06
982 6.0072e-06
983 6.2045e-06
984 5.9011e-06
985 5.9769e-06
986 5.8404e-06
987 6.2803e-06
988 6.0072e-06
989 6.341e-06
990 6.5534e-06
991 5.7342e-06
992 5.7645e-06
993 6.0376e-06
994 6.2651e-06
995 6.1286e-06
996 6.3713e-06
997 6.5989e-06
998 6.1438e-06
999 6.3258e-06
1000 6.5685e-06
1001 6.9023e-06
1002 6.2955e-06
1003 6.6444e-06
1004 5.5522e-06
1005 5.8556e-06
1006 6.2196e-06
1007 5.9011e-06
1008 6.0528e-06
1009 6.0224e-06
1010 6.0376e-06
1011 6.2651e-06
1012 5.628e-06
1013 5.8859e-06
1014 6.0072e-06
1015 5.446e-06
1016 5.7039e-06
1017 6.4472e-06
1018 5.7342e-06
1019 5.9011e-06
1020 5.4915e-06
1021 5.9769e-06
1022 5.628e-06
1023 6.1741e-06
1024 5.2336e-06
1025 5.9921e-06
1026 5.7645e-06
1027 6.0983e-06
1028 5.6735e-06
1029 6.0679e-06
1030 5.7494e-06
1031 6.1438e-06
1032 5.7797e-06
1033 5.9617e-06
1034 6.2196e-06
1035 5.5218e-06
1036 5.6583e-06
1037 5.9617e-06
1038 6.341e-06
1039 6.4017e-06
1040 6.3562e-06
1041 6.0224e-06
1042 5.7342e-06
1043 5.6128e-06
1044 5.7949e-06
1045 5.7494e-06
1046 5.9921e-06
1047 6.0376e-06
1048 6.2045e-06
1049 5.81e-06
1050 5.7949e-06
1051 6.4775e-06
1052 6.2045e-06
1053 5.6128e-06
1054 5.9314e-06
1055 5.9011e-06
1056 5.81e-06
1057 5.628e-06
1058 6.1286e-06
1059 5.5673e-06
1060 6.2651e-06
1061 6.1741e-06
1062 6.4472e-06
1063 6.2045e-06
1064 5.6583e-06
1065 6.3106e-06
1066 5.2336e-06
1067 5.4005e-06
1068 5.9466e-06
1069 5.81e-06
1070 6.0072e-06
1071 5.7797e-06
1072 5.9617e-06
1073 5.4308e-06
1074 5.7039e-06
1075 5.7797e-06
1076 5.537e-06
1077 6.0376e-06
1078 5.446e-06
1079 5.9769e-06
1080 6.0528e-06
1081 6.0224e-06
1082 5.6583e-06
1083 5.8404e-06
1084 6.523e-06
1085 5.446e-06
1086 5.7797e-06
1087 5.7342e-06
1088 5.446e-06
1089 5.2184e-06
1090 5.9314e-06
1091 5.5522e-06
1092 5.537e-06
1093 5.719e-06
1094 5.81e-06
1095 5.2791e-06
1096 5.5066e-06
1097 5.628e-06
1098 4.9454e-06
1099 5.3853e-06
1100 5.9162e-06
1101 5.9011e-06
1102 5.9466e-06
1103 5.3398e-06
1104 6.0072e-06
1105 4.7785e-06
1106 5.1881e-06
1107 5.1577e-06
1108 5.7039e-06
1109 4.9302e-06
1110 5.6887e-06
1111 5.4611e-06
1112 5.5218e-06
1113 5.5673e-06
1114 5.7039e-06
1115 5.5522e-06
1116 5.8556e-06
1117 5.3094e-06
1118 5.4005e-06
1119 5.719e-06
1120 5.3398e-06
1121 5.3853e-06
1122 5.4763e-06
1123 5.2943e-06
1124 5.6887e-06
1125 5.4915e-06
1126 6.1286e-06
1127 5.4156e-06
1128 4.9605e-06
1129 5.2791e-06
1130 5.7039e-06
1131 5.3398e-06
1132 5.6128e-06
1133 5.2032e-06
1134 5.2639e-06
1135 4.5965e-06
1136 5.3398e-06
1137 5.7949e-06
1138 5.1729e-06
1139 5.2639e-06
1140 5.3701e-06
1141 5.5825e-06
1142 5.446e-06
1143 5.3246e-06
1144 5.0667e-06
1145 4.9909e-06
1146 5.6887e-06
1147 5.446e-06
1148 5.9011e-06
1149 5.2336e-06
1150 5.7039e-06
1151 6.0831e-06
1152 5.8859e-06
1153 5.0667e-06
1154 4.7633e-06
1155 5.1881e-06
1156 4.9757e-06
1157 5.3853e-06
1158 5.4156e-06
1159 5.1426e-06
1160 5.4308e-06
1161 5.1881e-06
1162 5.8556e-06
1163 5.2488e-06
1164 6.0831e-06
1165 5.2488e-06
1166 4.915e-06
1167 5.3398e-06
1168 5.7039e-06
1169 4.915e-06
1170 5.446e-06
1171 5.5673e-06
1172 5.0212e-06
1173 5.1577e-06
1174 5.6735e-06
1175 5.628e-06
1176 5.5066e-06
1177 4.9454e-06
1178 5.3853e-06
1179 5.0667e-06
1180 4.8392e-06
1181 5.3398e-06
1182 4.733e-06
1183 5.2184e-06
1184 5.3246e-06
1185 4.9302e-06
1186 5.3549e-06
1187 5.1274e-06
1188 5.0516e-06
1189 4.7026e-06
1190 5.1426e-06
1191 5.0364e-06
1192 5.2336e-06
1193 5.4308e-06
1194 5.1274e-06
1195 5.0667e-06
1196 5.0819e-06
1197 5.1577e-06
1198 4.8543e-06
1199 5.2184e-06
1200 5.2184e-06
1201 5.3701e-06
1202 5.0212e-06
1203 5.4308e-06
1204 4.4751e-06
1205 5.3398e-06
1206 5.5825e-06
1207 5.6583e-06
1208 5.6583e-06
1209 5.2639e-06
1210 4.8088e-06
1211 5.3398e-06
1212 5.2943e-06
1213 5.3701e-06
1214 4.915e-06
1215 4.6723e-06
1216 4.7937e-06
1217 5.0667e-06
1218 5.1881e-06
1219 5.3094e-06
1220 5.5522e-06
1221 5.0667e-06
1222 4.9454e-06
1223 4.915e-06
1224 5.6432e-06
1225 5.0667e-06
1226 4.8392e-06
1227 5.5522e-06
1228 4.9302e-06
1229 5.1274e-06
1230 4.8088e-06
1231 5.1577e-06
1232 4.8695e-06
1233 4.6723e-06
1234 5.0364e-06
1235 5.5218e-06
1236 5.3398e-06
1237 5.5522e-06
1238 4.733e-06
1239 5.4763e-06
1240 4.8392e-06
1241 5.0516e-06
1242 4.915e-06
1243 4.7482e-06
1244 5.0364e-06
1245 4.5965e-06
1246 4.9302e-06
1247 4.3386e-06
1248 5.2791e-06
1249 5.006e-06
1250 4.6875e-06
1251 4.8392e-06
1252 5.006e-06
1253 5.3094e-06
1254 5.0516e-06
1255 5.4005e-06
1256 5.3094e-06
1257 5.2943e-06
1258 4.9454e-06
1259 4.5054e-06
1260 5.1274e-06
1261 5.0364e-06
1262 4.7937e-06
1263 5.0667e-06
1264 4.8088e-06
1265 4.8392e-06
1266 5.2488e-06
1267 5.3246e-06
1268 5.0667e-06
1269 4.915e-06
1270 4.9454e-06
1271 4.9605e-06
1272 4.8088e-06
1273 4.3386e-06
1274 4.3689e-06
1275 4.9302e-06
1276 5.0364e-06
1277 4.4448e-06
1278 5.0971e-06
1279 4.5206e-06
1280 5.0667e-06
1281 5.1426e-06
1282 5.0516e-06
1283 4.7178e-06
1284 4.9454e-06
1285 4.7026e-06
1286 4.6875e-06
1287 4.642e-06
1288 5.2032e-06
1289 4.8695e-06
1290 4.9605e-06
1291 5.2943e-06
1292 4.7937e-06
1293 4.6723e-06
1294 4.4903e-06
1295 5.2639e-06
1296 4.5813e-06
1297 4.9454e-06
1298 4.6116e-06
1299 4.4751e-06
1300 4.7026e-06
1301 4.824e-06
1302 5.0212e-06
1303 4.8847e-06
1304 5.5066e-06
1305 4.7178e-06
1306 5.1881e-06
1307 4.5358e-06
1308 4.7633e-06
1309 4.7633e-06
1310 4.8088e-06
1311 5.2943e-06
1312 4.6116e-06
1313 5.0364e-06
1314 4.824e-06
1315 4.6116e-06
1316 4.7937e-06
1317 5.006e-06
1318 5.3549e-06
1319 5.0667e-06
1320 4.7026e-06
1321 5.006e-06
1322 4.7026e-06
1323 4.4751e-06
1324 4.6571e-06
1325 4.5813e-06
1326 4.9605e-06
1327 5.0212e-06
1328 4.9302e-06
1329 4.02e-06
1330 4.5813e-06
1331 4.9454e-06
1332 5.2336e-06
1333 4.6116e-06
1334 4.9302e-06
1335 4.6571e-06
1336 4.6875e-06
1337 4.1869e-06
1338 4.6116e-06
1339 4.5661e-06
1340 4.5358e-06
1341 4.7026e-06
1342 4.2627e-06
1343 4.9757e-06
1344 4.4599e-06
1345 4.4448e-06
1346 4.5661e-06
1347 4.6571e-06
1348 5.2032e-06
1349 5.1122e-06
1350 4.3234e-06
1351 4.8392e-06
1352 4.7785e-06
1353 4.5813e-06
1354 4.824e-06
1355 4.642e-06
1356 4.7633e-06
1357 5.0971e-06
1358 5.1577e-06
1359 4.6571e-06
1360 4.6571e-06
1361 4.9605e-06
1362 4.9757e-06
1363 4.8695e-06
1364 4.4448e-06
1365 4.6723e-06
1366 4.8543e-06
1367 4.9909e-06
1368 4.111e-06
1369 4.3841e-06
1370 4.7633e-06
1371 4.4903e-06
1372 4.8088e-06
1373 4.4144e-06
1374 4.5661e-06
1375 4.202e-06
1376 5.006e-06
1377 4.8543e-06
1378 4.8392e-06
1379 4.7178e-06
1380 4.6268e-06
1381 4.8392e-06
1382 4.1717e-06
1383 4.915e-06
1384 4.8847e-06
1385 4.5509e-06
1386 5.3246e-06
1387 5.2791e-06
1388 4.9454e-06
1389 4.3386e-06
1390 5.006e-06
1391 4.6875e-06
1392 4.4448e-06
1393 5.0212e-06
1394 4.4751e-06
1395 4.5054e-06
1396 4.5206e-06
1397 5.0212e-06
1398 4.733e-06
1399 4.8847e-06
1400 4.642e-06
1401 4.3841e-06
1402 4.5206e-06
1403 4.8088e-06
1404 4.5509e-06
1405 4.6723e-06
1406 4.8392e-06
1407 4.7937e-06
1408 4.3689e-06
1409 4.4903e-06
1410 4.7785e-06
1411 4.7026e-06
1412 4.5054e-06
1413 4.9757e-06
1414 4.2172e-06
1415 4.5661e-06
1416 4.6723e-06
1417 4.4751e-06
1418 4.642e-06
1419 4.9302e-06
1420 4.5813e-06
1421 5.0212e-06
1422 4.4448e-06
1423 4.3689e-06
1424 4.4903e-06
1425 4.6268e-06
1426 4.5965e-06
1427 4.8088e-06
1428 4.3537e-06
1429 4.5965e-06
1430 4.733e-06
1431 4.7482e-06
1432 4.7178e-06
1433 4.642e-06
1434 4.7178e-06
1435 4.6116e-06
1436 4.7178e-06
1437 4.8847e-06
1438 4.4144e-06
1439 4.4144e-06
1440 4.2779e-06
1441 4.4144e-06
1442 4.5054e-06
1443 4.4903e-06
1444 4.3689e-06
1445 4.5661e-06
1446 5.0516e-06
1447 4.6268e-06
1448 4.202e-06
1449 4.3234e-06
1450 4.7026e-06
1451 4.2627e-06
1452 4.4144e-06
1453 4.3386e-06
1454 4.7785e-06
1455 4.2779e-06
1456 4.5206e-06
1457 4.4751e-06
1458 4.7785e-06
1459 4.5206e-06
1460 4.3992e-06
1461 4.8543e-06
1462 4.4599e-06
1463 4.3386e-06
1464 5.006e-06
1465 4.6268e-06
1466 4.3537e-06
1467 4.1869e-06
1468 4.4296e-06
1469 4.4751e-06
1470 4.3841e-06
1471 4.642e-06
1472 4.7785e-06
1473 4.915e-06
1474 4.1869e-06
1475 4.824e-06
1476 4.3992e-06
1477 3.929e-06
1478 4.8999e-06
1479 4.5054e-06
1480 4.4751e-06
1481 4.9605e-06
1482 4.202e-06
1483 4.824e-06
1484 4.7785e-06
1485 4.8847e-06
1486 4.0503e-06
1487 4.8847e-06
1488 4.7482e-06
1489 4.2476e-06
1490 4.7937e-06
1491 4.1262e-06
1492 4.202e-06
1493 4.3537e-06
1494 3.9897e-06
1495 4.1262e-06
1496 4.3537e-06
1497 4.4903e-06
1498 4.4599e-06
1499 4.111e-06
1500 5.0667e-06
1501 4.6268e-06
1502 4.4599e-06
1503 4.7633e-06
1504 4.5813e-06
1505 4.1869e-06
1506 4.2779e-06
1507 4.6571e-06
1508 4.7026e-06
1509 4.2779e-06
1510 4.6268e-06
1511 4.8847e-06
1512 4.2779e-06
1513 4.3082e-06
1514 4.3234e-06
1515 4.111e-06
1516 4.3689e-06
1517 4.3689e-06
1518 4.8695e-06
1519 4.5358e-06
1520 4.3537e-06
1521 4.4296e-06
1522 4.7178e-06
1523 5.0212e-06
1524 4.8088e-06
1525 4.642e-06
1526 4.4144e-06
1527 4.4448e-06
1528 4.642e-06
1529 4.5813e-06
1530 4.9302e-06
1531 4.3537e-06
1532 4.7633e-06
1533 4.6571e-06
1534 4.4599e-06
1535 4.7482e-06
1536 4.6116e-06
1537 4.5358e-06
1538 4.5813e-06
1539 4.3537e-06
1540 4.7178e-06
1541 4.4599e-06
1542 4.8088e-06
1543 3.9745e-06
1544 4.2476e-06
1545 4.3082e-06
1546 4.2476e-06
1547 4.642e-06
1548 4.642e-06
1549 4.3537e-06
1550 4.3537e-06
1551 4.4144e-06
1552 4.9302e-06
1553 4.3386e-06
1554 4.7026e-06
1555 4.1869e-06
1556 4.8695e-06
1557 4.4448e-06
1558 4.4296e-06
1559 4.4144e-06
1560 4.2172e-06
1561 4.2324e-06
1562 4.824e-06
1563 4.4448e-06
1564 4.0503e-06
1565 4.7482e-06
1566 4.5206e-06
1567 4.4751e-06
1568 4.4296e-06
1569 4.9302e-06
1570 4.5661e-06
1571 4.3992e-06
1572 4.2172e-06
1573 3.9745e-06
1574 4.2931e-06
1575 4.3386e-06
1576 4.6268e-06
1577 4.4296e-06
1578 4.7178e-06
1579 4.202e-06
1580 4.4599e-06
1581 4.1565e-06
1582 4.0503e-06
1583 4.6723e-06
1584 4.6571e-06
1585 4.3992e-06
1586 4.0959e-06
1587 4.2931e-06
1588 4.4296e-06
1589 4.2172e-06
1590 4.3992e-06
1591 4.4903e-06
1592 4.2779e-06
1593 4.1565e-06
1594 4.3992e-06
1595 4.2476e-06
1596 3.9897e-06
1597 4.4751e-06
1598 4.4144e-06
1599 4.3082e-06
1600 4.7026e-06
1601 3.929e-06
1602 4.8392e-06
1603 3.7318e-06
1604 4.3386e-06
1605 3.9138e-06
1606 4.2476e-06
1607 4.733e-06
1608 4.3082e-06
1609 4.202e-06
1610 4.3537e-06
1611 4.6571e-06
1612 4.3537e-06
1613 5.006e-06
1614 4.3082e-06
1615 4.8543e-06
1616 4.3992e-06
1617 5.3398e-06
1618 4.3841e-06
1619 3.8228e-06
1620 4.7482e-06
1621 4.4751e-06
1622 4.1869e-06
1623 4.3082e-06
1624 4.1717e-06
1625 4.7937e-06
1626 4.2627e-06
1627 4.3386e-06
1628 4.3689e-06
1629 4.9757e-06
1630 4.7482e-06
1631 4.111e-06
1632 4.4144e-06
1633 4.7178e-06
1634 4.2172e-06
1635 4.4296e-06
1636 4.642e-06
1637 4.1565e-06
1638 4.6268e-06
1639 3.6256e-06
1640 4.0807e-06
1641 4.0048e-06
1642 4.5509e-06
1643 4.8695e-06
1644 4.4448e-06
1645 4.2324e-06
1646 4.1565e-06
1647 4.0959e-06
1648 4.5661e-06
1649 4.4599e-06
1650 4.1414e-06
1651 4.733e-06
1652 4.2931e-06
1653 3.8228e-06
1654 3.929e-06
1655 4.8999e-06
1656 4.0352e-06
1657 4.5661e-06
1658 4.4448e-06
1659 4.5813e-06
1660 4.3689e-06
1661 4.0655e-06
1662 4.1869e-06
1663 4.4144e-06
1664 4.2779e-06
1665 3.8531e-06
1666 4.2931e-06
1667 4.7633e-06
1668 4.0503e-06
1669 4.5206e-06
1670 3.8986e-06
1671 4.1717e-06
1672 4.202e-06
1673 4.0352e-06
1674 4.5509e-06
1675 4.3386e-06
1676 4.3689e-06
1677 4.1565e-06
1678 4.642e-06
1679 4.4296e-06
1680 4.3689e-06
1681 4.4296e-06
1682 4.2931e-06
1683 4.1565e-06
1684 4.5358e-06
1685 4.3689e-06
1686 4.2324e-06
1687 4.3537e-06
1688 3.9897e-06
1689 4.0655e-06
1690 4.3841e-06
1691 4.2779e-06
1692 4.9302e-06
1693 4.3841e-06
1694 4.3689e-06
1695 4.2931e-06
1696 3.9745e-06
1697 4.4448e-06
1698 4.2476e-06
1699 4.5813e-06
1700 4.3082e-06
1701 4.1565e-06
1702 4.6116e-06
1703 4.0503e-06
1704 4.6723e-06
1705 4.5813e-06
1706 3.8076e-06
1707 4.642e-06
1708 3.8835e-06
1709 4.4296e-06
1710 4.0352e-06
1711 4.1717e-06
1712 4.4296e-06
1713 3.9593e-06
1714 4.4751e-06
1715 4.5965e-06
1716 4.0503e-06
1717 4.7482e-06
1718 4.3537e-06
1719 3.8228e-06
1720 4.3992e-06
1721 4.6116e-06
1722 4.1565e-06
1723 4.1262e-06
1724 4.2172e-06
1725 4.6875e-06
1726 4.0048e-06
1727 4.8543e-06
1728 4.3992e-06
1729 4.3841e-06
1730 4.2324e-06
1731 4.642e-06
1732 4.824e-06
1733 4.111e-06
1734 3.9593e-06
1735 4.4751e-06
1736 4.5661e-06
1737 3.9593e-06
1738 4.1869e-06
1739 4.2931e-06
1740 4.3082e-06
1741 4.3992e-06
1742 4.1414e-06
1743 4.3386e-06
1744 4.0959e-06
1745 4.111e-06
1746 3.7773e-06
1747 4.3689e-06
1748 4.202e-06
1749 4.5206e-06
1750 4.3386e-06
1751 4.5509e-06
1752 3.8076e-06
1753 4.3992e-06
1754 4.4144e-06
1755 4.1717e-06
1756 4.3689e-06
1757 3.9442e-06
1758 3.7166e-06
1759 4.0655e-06
1760 4.1414e-06
1761 4.642e-06
1762 4.5054e-06
1763 4.1869e-06
1764 4.3082e-06
1765 4.2931e-06
1766 4.4296e-06
1767 4.3082e-06
1768 3.9745e-06
1769 4.1717e-06
1770 3.9897e-06
1771 4.3841e-06
1772 4.0048e-06
1773 4.7026e-06
1774 4.4599e-06
1775 4.3234e-06
1776 3.929e-06
1777 3.7773e-06
1778 4.111e-06
1779 3.8228e-06
1780 4.202e-06
1781 4.3234e-06
1782 4.6723e-06
1783 4.0959e-06
1784 4.4751e-06
1785 4.3082e-06
1786 4.4751e-06
1787 4.0807e-06
1788 4.1414e-06
1789 3.9442e-06
1790 4.0655e-06
1791 3.9442e-06
1792 4.3537e-06
1793 4.4751e-06
1794 4.1262e-06
1795 4.5965e-06
1796 4.3234e-06
1797 4.642e-06
1798 3.8986e-06
1799 3.9138e-06
1800 4.202e-06
1801 4.0655e-06
1802 4.7785e-06
1803 4.2172e-06
1804 3.9442e-06
1805 4.1414e-06
1806 4.2779e-06
1807 4.7785e-06
1808 4.7785e-06
1809 4.3689e-06
1810 4.0352e-06
1811 4.5358e-06
1812 3.7925e-06
1813 4.6723e-06
1814 4.4448e-06
1815 3.929e-06
1816 4.4599e-06
1817 4.0048e-06
1818 3.8835e-06
1819 4.5206e-06
1820 4.1262e-06
1821 4.824e-06
1822 4.3841e-06
1823 4.4296e-06
1824 4.2324e-06
1825 4.5358e-06
1826 4.2476e-06
1827 4.0655e-06
1828 4.2931e-06
1829 3.9593e-06
1830 4.1414e-06
1831 3.9897e-06
1832 4.2476e-06
1833 4.0048e-06
1834 4.0352e-06
1835 4.3386e-06
1836 3.8835e-06
1837 4.3689e-06
1838 4.0959e-06
1839 4.0807e-06
1840 4.3992e-06
1841 4.3386e-06
1842 4.3386e-06
1843 4.2324e-06
1844 4.8543e-06
1845 4.5358e-06
1846 4.2931e-06
1847 4.2779e-06
1848 4.3537e-06
1849 4.3992e-06
1850 4.5054e-06
1851 4.6571e-06
1852 4.4903e-06
1853 3.8835e-06
1854 4.2476e-06
1855 4.1869e-06
1856 4.4448e-06
1857 4.1869e-06
1858 4.5813e-06
1859 4.6116e-06
1860 4.1717e-06
1861 4.0959e-06
1862 4.4144e-06
1863 4.1717e-06
1864 4.111e-06
1865 4.1414e-06
1866 4.2931e-06
1867 4.1717e-06
1868 4.2476e-06
1869 4.2172e-06
1870 4.0655e-06
1871 4.1565e-06
1872 4.111e-06
1873 4.2627e-06
1874 3.7166e-06
1875 4.1414e-06
1876 4.3537e-06
1877 4.3537e-06
1878 4.2172e-06
1879 4.2779e-06
1880 4.111e-06
1881 4.1565e-06
1882 4.0352e-06
1883 4.0959e-06
1884 4.2931e-06
1885 4.1717e-06
1886 4.5813e-06
1887 3.9593e-06
1888 4.3537e-06
1889 4.1717e-06
1890 4.3841e-06
1891 4.1717e-06
1892 4.1262e-06
1893 4.4903e-06
1894 4.1262e-06
1895 4.1717e-06
1896 4.5358e-06
1897 4.3386e-06
1898 4.3082e-06
1899 4.0807e-06
1900 4.6116e-06
1901 4.3234e-06
1902 4.1565e-06
1903 4.0352e-06
1904 4.3992e-06
1905 4.202e-06
1906 4.1414e-06
1907 4.4144e-06
1908 4.2476e-06
1909 4.3992e-06
1910 4.4144e-06
1911 3.838e-06
1912 4.2172e-06
1913 4.2931e-06
1914 4.2172e-06
1915 4.6571e-06
1916 4.5206e-06
1917 4.3689e-06
1918 4.6268e-06
1919 4.3992e-06
1920 4.4751e-06
1921 4.1414e-06
1922 4.1565e-06
1923 4.0655e-06
1924 4.7937e-06
1925 4.0503e-06
1926 4.3386e-06
1927 4.2931e-06
1928 4.3689e-06
1929 4.2476e-06
1930 4.6116e-06
1931 4.202e-06
1932 4.0807e-06
1933 4.4296e-06
1934 4.111e-06
1935 4.4296e-06
1936 4.1414e-06
1937 4.0807e-06
1938 4.2324e-06
1939 4.5206e-06
1940 4.6268e-06
1941 3.8835e-06
1942 4.202e-06
1943 4.1262e-06
1944 3.9745e-06
1945 4.5965e-06
1946 4.5358e-06
1947 3.838e-06
1948 4.0503e-06
1949 4.7633e-06
1950 3.9138e-06
1951 3.9593e-06
1952 4.4296e-06
1953 3.9138e-06
1954 4.3234e-06
1955 4.0807e-06
1956 4.202e-06
1957 4.2172e-06
1958 4.02e-06
1959 4.3082e-06
1960 4.202e-06
1961 4.2779e-06
1962 4.4599e-06
1963 4.3689e-06
1964 4.0352e-06
1965 3.838e-06
1966 4.1869e-06
1967 4.4448e-06
1968 4.5054e-06
1969 4.0959e-06
1970 3.9593e-06
1971 4.2931e-06
1972 4.2779e-06
1973 4.5206e-06
1974 4.4448e-06
1975 4.0352e-06
1976 4.9605e-06
1977 4.2627e-06
1978 4.4599e-06
1979 4.2324e-06
1980 4.5509e-06
1981 4.0503e-06
1982 4.4599e-06
1983 3.929e-06
1984 3.8531e-06
1985 4.4144e-06
1986 4.6268e-06
1987 4.3537e-06
1988 3.9897e-06
1989 4.6723e-06
1990 4.5054e-06
1991 3.8531e-06
1992 3.929e-06
1993 3.9138e-06
1994 3.9593e-06
1995 4.111e-06
1996 4.642e-06
1997 4.8847e-06
1998 4.2476e-06
1999 4.0048e-06
2000 4.3537e-06
2001 4.1565e-06
2002 4.0959e-06
2003 4.202e-06
2004 4.1869e-06
2005 4.6268e-06
2006 4.3386e-06
2007 4.3537e-06
2008 3.9138e-06
2009 4.111e-06
2010 4.0807e-06
2011 4.0807e-06
2012 4.6116e-06
2013 3.6863e-06
2014 4.02e-06
2015 4.0655e-06
2016 4.1414e-06
2017 4.4599e-06
2018 4.5509e-06
2019 4.2627e-06
2020 4.0352e-06
2021 4.3082e-06
2022 3.9897e-06
2023 4.0352e-06
2024 4.202e-06
2025 4.02e-06
2026 3.9442e-06
2027 3.9897e-06
2028 3.8683e-06
2029 4.0807e-06
2030 4.5054e-06
2031 4.3386e-06
2032 4.5358e-06
2033 4.3234e-06
2034 4.2172e-06
2035 4.4296e-06
2036 4.0503e-06
2037 4.3537e-06
2038 4.3537e-06
2039 3.7621e-06
2040 4.3689e-06
2041 4.4296e-06
2042 3.9593e-06
2043 4.4448e-06
2044 4.1262e-06
2045 4.2627e-06
2046 3.9897e-06
2047 4.202e-06
2048 4.2779e-06
2049 4.5965e-06
2050 4.0655e-06
2051 4.4751e-06
2052 4.4296e-06
2053 4.2931e-06
2054 4.202e-06
2055 4.1869e-06
2056 4.2779e-06
2057 4.4599e-06
2058 4.4448e-06
2059 4.0048e-06
2060 4.4296e-06
2061 4.1414e-06
2062 4.4296e-06
2063 4.1262e-06
2064 4.1565e-06
2065 3.9745e-06
2066 3.8986e-06
2067 4.4751e-06
2068 4.1869e-06
2069 4.2931e-06
2070 3.9442e-06
2071 4.3234e-06
2072 3.9593e-06
2073 4.0807e-06
2074 3.8986e-06
2075 4.111e-06
2076 4.2779e-06
2077 5.2791e-06
2078 3.6408e-06
2079 4.0655e-06
2080 4.3841e-06
2081 4.1414e-06
2082 4.3689e-06
2083 4.6723e-06
2084 4.3234e-06
2085 4.3992e-06
2086 4.4751e-06
2087 4.2324e-06
2088 4.1414e-06
2089 3.9745e-06
2090 4.6268e-06
2091 4.3537e-06
2092 4.1869e-06
2093 4.0807e-06
2094 3.6559e-06
2095 3.838e-06
2096 4.1565e-06
2097 4.3537e-06
2098 4.1414e-06
2099 4.3082e-06
2100 4.9302e-06
2101 3.7014e-06
2102 4.5358e-06
2103 4.3689e-06
2104 4.0807e-06
2105 4.0503e-06
2106 4.1869e-06
2107 4.5813e-06
2108 3.7014e-06
2109 4.0959e-06
2110 4.4599e-06
2111 4.4599e-06
2112 3.7318e-06
2113 4.3537e-06
2114 4.3386e-06
2115 4.0807e-06
2116 4.4144e-06
2117 4.1869e-06
2118 3.7621e-06
2119 4.4144e-06
2120 3.8683e-06
2121 4.2172e-06
2122 3.8835e-06
2123 4.3992e-06
2124 4.2476e-06
2125 3.7469e-06
2126 4.6116e-06
2127 4.2779e-06
2128 4.3841e-06
2129 4.202e-06
2130 4.5661e-06
2131 4.6875e-06
2132 3.929e-06
2133 4.2324e-06
2134 4.3689e-06
2135 3.8076e-06
2136 4.3992e-06
2137 4.2476e-06
2138 4.1717e-06
2139 4.1717e-06
2140 4.1565e-06
2141 4.3537e-06
2142 4.3082e-06
2143 4.1565e-06
2144 4.4751e-06
2145 4.3386e-06
2146 4.5054e-06
2147 4.4903e-06
2148 4.6268e-06
2149 4.0048e-06
2150 4.2172e-06
2151 3.929e-06
2152 3.8531e-06
2153 4.3992e-06
2154 4.2476e-06
2155 4.6116e-06
2156 4.4296e-06
2157 4.2172e-06
2158 4.111e-06
2159 4.3992e-06
2160 4.2172e-06
2161 3.9593e-06
2162 3.8076e-06
2163 4.2627e-06
2164 4.0959e-06
2165 4.3992e-06
2166 4.0807e-06
2167 4.0807e-06
2168 4.1717e-06
2169 3.6711e-06
2170 4.202e-06
2171 4.4599e-06
2172 4.3537e-06
2173 4.2476e-06
2174 4.8847e-06
2175 4.5206e-06
2176 4.5509e-06
2177 4.1262e-06
2178 4.6268e-06
2179 4.4599e-06
2180 4.5206e-06
2181 4.9302e-06
2182 4.6723e-06
2183 4.111e-06
2184 4.3689e-06
2185 4.2476e-06
2186 4.2779e-06
2187 4.4599e-06
2188 4.2172e-06
2189 4.3992e-06
2190 4.4296e-06
2191 3.838e-06
2192 3.8531e-06
2193 4.3689e-06
2194 4.0503e-06
2195 4.2324e-06
2196 4.4144e-06
2197 4.0807e-06
2198 3.8076e-06
2199 4.111e-06
2200 4.202e-06
2201 4.4144e-06
2202 4.0352e-06
2203 4.1565e-06
2204 4.3992e-06
2205 4.4448e-06
2206 3.8076e-06
2207 4.3841e-06
2208 4.5054e-06
2209 4.02e-06
2210 4.1414e-06
2211 4.2627e-06
2212 3.7773e-06
2213 4.5358e-06
2214 3.9897e-06
2215 3.9897e-06
2216 4.7178e-06
2217 4.2627e-06
2218 4.0959e-06
2219 4.3992e-06
2220 3.9745e-06
2221 4.733e-06
2222 3.8076e-06
2223 4.5358e-06
2224 4.1262e-06
2225 4.8543e-06
2226 4.3537e-06
2227 4.2931e-06
2228 4.3082e-06
2229 4.3841e-06
2230 3.7773e-06
2231 4.2627e-06
2232 4.3992e-06
2233 4.5813e-06
2234 4.2627e-06
2235 4.0503e-06
2236 4.0959e-06
2237 4.6268e-06
2238 4.3386e-06
2239 4.1414e-06
2240 4.4599e-06
2241 4.0807e-06
2242 4.2476e-06
2243 4.2476e-06
2244 4.3234e-06
2245 4.2324e-06
2246 4.6268e-06
2247 4.0807e-06
2248 4.5206e-06
2249 3.9745e-06
2250 4.6875e-06
2251 4.1869e-06
2252 4.1565e-06
2253 4.3992e-06
2254 4.02e-06
2255 4.1262e-06
2256 4.2627e-06
2257 4.0503e-06
2258 4.4144e-06
2259 4.1565e-06
2260 4.0655e-06
2261 4.3537e-06
2262 4.4144e-06
2263 4.5813e-06
2264 4.0959e-06
2265 4.2931e-06
2266 4.7937e-06
2267 4.5965e-06
2268 3.8835e-06
2269 4.2931e-06
2270 4.4751e-06
2271 4.2931e-06
2272 4.733e-06
2273 3.9593e-06
2274 4.4144e-06
2275 4.2172e-06
2276 4.5813e-06
2277 4.4599e-06
2278 4.3537e-06
2279 4.2476e-06
2280 4.8999e-06
2281 4.5206e-06
2282 4.3082e-06
2283 4.5813e-06
2284 4.1869e-06
2285 4.5661e-06
2286 3.8835e-06
2287 4.0655e-06
2288 4.2627e-06
2289 4.4296e-06
2290 4.0352e-06
2291 4.3386e-06
2292 4.6875e-06
2293 4.5206e-06
2294 4.5206e-06
2295 4.4144e-06
2296 4.5661e-06
2297 4.5206e-06
2298 4.0959e-06
2299 4.2324e-06
2300 3.5801e-06
2301 4.4144e-06
2302 4.1565e-06
2303 4.0807e-06
2304 4.1414e-06
2305 4.4751e-06
2306 4.2627e-06
2307 4.0959e-06
2308 4.7482e-06
2309 4.7178e-06
2310 4.2931e-06
2311 4.0655e-06
2312 4.642e-06
2313 3.7469e-06
2314 4.1565e-06
2315 4.6875e-06
2316 4.2779e-06
2317 4.2476e-06
2318 4.2324e-06
2319 4.4903e-06
2320 3.9745e-06
2321 4.2779e-06
2322 4.2931e-06
2323 4.1414e-06
2324 4.4751e-06
2325 4.111e-06
2326 4.2779e-06
2327 4.4751e-06
2328 4.1262e-06
2329 4.5509e-06
2330 4.3992e-06
2331 4.3537e-06
2332 4.2779e-06
2333 4.3082e-06
2334 4.4599e-06
2335 4.1717e-06
2336 4.02e-06
2337 4.7178e-06
2338 4.5358e-06
2339 4.3082e-06
2340 4.2779e-06
2341 4.1565e-06
2342 4.3082e-06
2343 4.3992e-06
2344 4.6875e-06
2345 4.1869e-06
2346 4.6723e-06
2347 4.5813e-06
2348 4.1565e-06
2349 4.2172e-06
2350 4.3234e-06
2351 4.1869e-06
2352 4.7482e-06
2353 4.0807e-06
2354 4.1262e-06
2355 4.2627e-06
2356 4.3841e-06
2357 4.4296e-06
2358 4.111e-06
2359 4.3234e-06
2360 4.5965e-06
2361 4.8088e-06
2362 4.4751e-06
2363 4.4599e-06
2364 4.3537e-06
2365 4.3537e-06
2366 4.3386e-06
2367 4.1565e-06
2368 4.4144e-06
2369 4.1262e-06
2370 4.5813e-06
2371 4.202e-06
2372 4.2476e-06
2373 4.9909e-06
2374 4.0959e-06
2375 4.1565e-06
2376 4.202e-06
2377 4.5054e-06
2378 4.4751e-06
2379 4.3841e-06
2380 4.0807e-06
2381 4.2476e-06
2382 4.5054e-06
2383 4.6723e-06
2384 3.9593e-06
2385 4.202e-06
2386 4.2476e-06
2387 4.1414e-06
2388 4.0655e-06
2389 4.7785e-06
2390 4.6268e-06
2391 3.8076e-06
2392 3.9897e-06
2393 4.111e-06
2394 4.202e-06
2395 4.5358e-06
2396 4.5358e-06
2397 4.5054e-06
2398 4.2476e-06
2399 4.1869e-06
2400 4.0048e-06
2401 4.6116e-06
2402 4.0352e-06
2403 4.0807e-06
2404 4.4751e-06
2405 4.5509e-06
2406 4.3992e-06
2407 4.4751e-06
2408 4.0352e-06
2409 4.642e-06
2410 4.2627e-06
2411 4.0352e-06
2412 4.3386e-06
2413 4.2627e-06
2414 4.2476e-06
2415 4.5054e-06
2416 4.3689e-06
2417 4.7178e-06
2418 4.3841e-06
2419 4.8543e-06
2420 4.1414e-06
2421 4.3234e-06
2422 4.1414e-06
2423 4.4144e-06
2424 4.2779e-06
2425 4.6723e-06
2426 4.0352e-06
2427 4.6571e-06
2428 4.111e-06
2429 4.0807e-06
2430 5.1122e-06
2431 4.3386e-06
2432 4.4751e-06
2433 4.2931e-06
2434 4.5813e-06
2435 4.7937e-06
2436 4.2172e-06
2437 4.5661e-06
2438 4.2931e-06
2439 3.929e-06
2440 4.2627e-06
2441 3.929e-06
2442 4.4144e-06
2443 4.3689e-06
2444 4.4903e-06
2445 4.02e-06
2446 4.4296e-06
2447 4.111e-06
2448 4.4448e-06
2449 4.2931e-06
2450 4.2627e-06
2451 4.2172e-06
2452 4.1414e-06
2453 4.7178e-06
2454 4.0503e-06
2455 4.8088e-06
2456 4.5054e-06
2457 4.4144e-06
2458 4.4599e-06
2459 4.3689e-06
2460 4.3689e-06
2461 4.0807e-06
2462 4.7178e-06
2463 3.7469e-06
2464 4.6875e-06
2465 4.202e-06
2466 4.3082e-06
2467 4.6571e-06
2468 4.5813e-06
2469 4.5509e-06
2470 4.7633e-06
2471 4.0807e-06
2472 4.4144e-06
2473 4.7785e-06
2474 4.4903e-06
2475 4.1717e-06
2476 4.5661e-06
2477 4.202e-06
2478 3.9897e-06
2479 4.2324e-06
2480 3.6863e-06
2481 4.6116e-06
2482 4.0959e-06
2483 4.111e-06
2484 4.3386e-06
2485 4.5054e-06
2486 4.3082e-06
2487 4.8695e-06
2488 4.2172e-06
2489 4.915e-06
2490 4.2931e-06
2491 3.7773e-06
2492 4.3234e-06
2493 4.1717e-06
2494 3.9442e-06
2495 4.2931e-06
2496 4.3082e-06
2497 4.1717e-06
2498 4.5054e-06
2499 3.9442e-06
2500 3.8835e-06
2501 4.4296e-06
2502 4.6268e-06
2503 4.111e-06
2504 4.8543e-06
2505 4.1262e-06
2506 4.4751e-06
2507 4.915e-06
2508 4.4144e-06
2509 4.3689e-06
2510 4.2779e-06
2511 4.3537e-06
2512 4.0048e-06
2513 3.8835e-06
2514 4.2324e-06
2515 4.6571e-06
2516 4.5965e-06
2517 4.8999e-06
2518 4.5054e-06
2519 4.7633e-06
2520 4.2779e-06
2521 4.3082e-06
2522 4.2627e-06
2523 4.3082e-06
2524 4.3992e-06
2525 4.4751e-06
2526 4.202e-06
2527 4.5358e-06
2528 4.0352e-06
2529 4.3992e-06
2530 3.7318e-06
2531 4.4751e-06
2532 4.6268e-06
2533 4.02e-06
2534 4.1262e-06
2535 4.2476e-06
2536 4.1262e-06
2537 4.5661e-06
2538 4.4599e-06
2539 3.9442e-06
2540 4.1414e-06
2541 4.3234e-06
2542 4.4903e-06
2543 4.4144e-06
2544 4.0807e-06
2545 4.3386e-06
2546 3.8986e-06
2547 4.1565e-06
2548 3.7621e-06
2549 4.111e-06
2550 3.8835e-06
2551 4.733e-06
2552 4.3841e-06
2553 4.2931e-06
2554 4.0655e-06
2555 4.8999e-06
2556 4.02e-06
2557 4.2476e-06
2558 4.2627e-06
2559 4.2931e-06
2560 4.7482e-06
2561 4.0959e-06
2562 4.5813e-06
2563 4.5358e-06
2564 4.4448e-06
2565 4.6723e-06
2566 4.3082e-06
2567 4.6116e-06
2568 4.2476e-06
2569 4.2324e-06
2570 4.3082e-06
2571 4.3689e-06
2572 4.3082e-06
2573 4.6268e-06
2574 4.2931e-06
2575 4.3537e-06
2576 3.8228e-06
2577 4.5661e-06
2578 4.5358e-06
2579 4.1565e-06
2580 4.4296e-06
2581 4.7026e-06
2582 4.1262e-06
2583 4.3689e-06
2584 4.4751e-06
2585 4.5206e-06
2586 4.7178e-06
2587 3.9442e-06
2588 4.1717e-06
2589 4.4448e-06
2590 4.3992e-06
2591 3.9593e-06
2592 4.4144e-06
2593 4.4448e-06
2594 4.5813e-06
2595 4.5661e-06
2596 4.3537e-06
2597 4.111e-06
2598 4.4448e-06
2599 4.3082e-06
2600 4.111e-06
2601 4.3082e-06
2602 4.1565e-06
2603 4.9909e-06
2604 4.4751e-06
2605 4.5206e-06
2606 4.4448e-06
2607 4.6571e-06
2608 4.2627e-06
2609 4.2476e-06
2610 4.4448e-06
2611 3.7925e-06
2612 4.02e-06
2613 4.111e-06
2614 4.5661e-06
2615 5.1577e-06
2616 4.2324e-06
2617 4.0807e-06
2618 4.5054e-06
2619 4.5054e-06
2620 4.0352e-06
2621 3.9442e-06
2622 3.9442e-06
2623 4.202e-06
2624 4.4751e-06
2625 4.5661e-06
2626 4.0048e-06
2627 4.5661e-06
2628 4.3234e-06
2629 3.929e-06
2630 4.4903e-06
2631 4.3689e-06
2632 5.0364e-06
2633 4.5813e-06
2634 4.2172e-06
2635 3.9745e-06
2636 4.4903e-06
2637 4.4448e-06
2638 4.5509e-06
2639 3.8986e-06
2640 3.929e-06
2641 4.202e-06
2642 5.006e-06
2643 4.4903e-06
2644 4.4144e-06
2645 4.4448e-06
2646 4.5509e-06
2647 4.4448e-06
2648 4.7178e-06
2649 4.6875e-06
2650 4.111e-06
2651 4.2627e-06
2652 4.4903e-06
2653 4.1414e-06
2654 4.0807e-06
2655 4.2627e-06
2656 3.9593e-06
2657 4.0352e-06
2658 4.7178e-06
2659 4.3992e-06
2660 4.1262e-06
2661 3.9745e-06
2662 4.2476e-06
2663 3.9593e-06
2664 4.6875e-06
2665 4.1565e-06
2666 4.1414e-06
2667 4.202e-06
2668 4.5206e-06
2669 4.0503e-06
2670 4.2779e-06
2671 4.4144e-06
2672 4.5965e-06
2673 3.8228e-06
2674 4.0655e-06
2675 4.0503e-06
2676 4.5509e-06
2677 4.5965e-06
2678 4.2324e-06
2679 4.6571e-06
2680 4.2476e-06
2681 4.2172e-06
2682 4.1717e-06
2683 4.02e-06
2684 4.2324e-06
2685 4.3537e-06
2686 4.5358e-06
2687 4.4144e-06
2688 4.2324e-06
2689 4.4751e-06
2690 4.02e-06
2691 4.4751e-06
2692 4.3082e-06
2693 4.3082e-06
2694 4.3234e-06
2695 4.733e-06
2696 4.1262e-06
2697 4.642e-06
2698 4.3689e-06
2699 4.1869e-06
2700 4.0807e-06
2701 4.202e-06
2702 4.6723e-06
2703 4.3386e-06
2704 4.3841e-06
2705 4.5813e-06
2706 4.3537e-06
2707 4.2779e-06
2708 3.9745e-06
2709 4.1414e-06
2710 4.3537e-06
2711 4.1565e-06
2712 4.7785e-06
2713 4.3082e-06
2714 4.2324e-06
2715 4.1717e-06
2716 4.4296e-06
2717 3.9593e-06
2718 4.3386e-06
2719 4.4751e-06
2720 4.6116e-06
2721 4.0352e-06
2722 4.2931e-06
2723 4.2172e-06
2724 4.1565e-06
2725 4.4296e-06
2726 4.1565e-06
2727 3.9897e-06
2728 4.1262e-06
2729 4.5054e-06
2730 3.9593e-06
2731 4.3689e-06
2732 4.5965e-06
2733 4.0807e-06
2734 4.5965e-06
2735 4.2779e-06
2736 4.3992e-06
2737 3.9745e-06
2738 4.4903e-06
2739 4.1414e-06
2740 4.4144e-06
2741 4.2627e-06
2742 4.3841e-06
2743 4.3386e-06
2744 4.6116e-06
2745 4.7026e-06
2746 4.6723e-06
2747 4.5206e-06
2748 4.6875e-06
2749 4.3537e-06
2750 4.2476e-06
2751 4.4296e-06
2752 4.3234e-06
2753 4.3992e-06
2754 4.8847e-06
2755 4.4599e-06
2756 4.2324e-06
2757 4.6268e-06
2758 4.6268e-06
2759 4.202e-06
2760 3.8076e-06
2761 3.9138e-06
2762 4.1869e-06
2763 4.2172e-06
2764 4.0959e-06
2765 3.9897e-06
2766 4.2779e-06
2767 3.7773e-06
2768 4.0503e-06
2769 4.4751e-06
2770 4.111e-06
2771 4.3992e-06
2772 4.111e-06
2773 4.5509e-06
2774 4.2931e-06
2775 4.1262e-06
2776 4.0807e-06
2777 4.1565e-06
2778 4.5358e-06
2779 4.3234e-06
2780 4.7785e-06
2781 4.6723e-06
2782 4.5813e-06
2783 4.202e-06
2784 4.2931e-06
2785 4.2324e-06
2786 4.5509e-06
2787 4.2324e-06
2788 4.0959e-06
2789 3.8986e-06
2790 4.1565e-06
2791 4.1717e-06
2792 4.1717e-06
2793 4.0959e-06
2794 4.0959e-06
2795 4.2476e-06
2796 4.733e-06
2797 4.4144e-06
2798 4.4144e-06
2799 4.5054e-06
2800 3.8986e-06
2801 4.1565e-06
2802 4.0807e-06
2803 4.8088e-06
2804 4.4599e-06
2805 4.202e-06
2806 4.2627e-06
2807 4.2324e-06
2808 4.4751e-06
2809 4.1717e-06
2810 4.111e-06
2811 4.6571e-06
2812 4.202e-06
2813 4.1565e-06
2814 4.4448e-06
2815 4.2931e-06
2816 4.3992e-06
2817 3.9442e-06
2818 4.1262e-06
2819 4.5206e-06
2820 4.642e-06
2821 4.5965e-06
2822 4.5509e-06
2823 4.2172e-06
2824 4.3841e-06
2825 4.0503e-06
2826 4.3689e-06
2827 4.0959e-06
2828 4.3386e-06
2829 4.5358e-06
2830 3.8986e-06
2831 4.4296e-06
2832 4.6723e-06
2833 4.2324e-06
2834 4.4144e-06
2835 4.4296e-06
2836 4.3386e-06
2837 4.111e-06
2838 4.3992e-06
2839 4.2627e-06
2840 3.8835e-06
2841 4.0655e-06
2842 4.2779e-06
2843 3.8835e-06
2844 4.3386e-06
2845 3.9593e-06
2846 4.4448e-06
2847 4.111e-06
2848 3.8835e-06
2849 4.1717e-06
2850 4.5206e-06
2851 4.4144e-06
2852 4.0352e-06
2853 4.0655e-06
2854 4.5661e-06
2855 4.2931e-06
2856 4.1414e-06
2857 3.8228e-06
2858 3.9897e-06
2859 4.2627e-06
2860 4.1869e-06
2861 3.9442e-06
2862 4.2931e-06
2863 4.4296e-06
2864 4.4599e-06
2865 4.02e-06
2866 4.8999e-06
2867 3.8531e-06
2868 4.202e-06
2869 4.1565e-06
2870 4.2476e-06
2871 4.2172e-06
2872 4.3234e-06
2873 3.8228e-06
2874 3.9593e-06
2875 4.0503e-06
2876 4.3537e-06
2877 3.5952e-06
2878 4.4599e-06
2879 4.2627e-06
2880 4.7482e-06
2881 3.7621e-06
2882 4.2172e-06
2883 4.1717e-06
2884 3.9897e-06
2885 4.3234e-06
2886 4.4448e-06
2887 4.1262e-06
2888 4.4751e-06
2889 4.4599e-06
2890 3.9897e-06
2891 4.2476e-06
2892 4.3841e-06
2893 4.0503e-06
2894 5.0516e-06
2895 4.0048e-06
2896 4.2476e-06
2897 4.3082e-06
2898 4.4448e-06
2899 4.1262e-06
2900 4.2476e-06
2901 4.3992e-06
2902 4.5206e-06
2903 4.0807e-06
2904 4.2779e-06
2905 4.2172e-06
2906 3.7469e-06
2907 4.2627e-06
2908 4.1414e-06
2909 4.3386e-06
2910 4.3537e-06
2911 4.2931e-06
2912 4.3082e-06
2913 4.1717e-06
2914 4.6268e-06
2915 4.4296e-06
2916 4.5813e-06
2917 4.5358e-06
2918 4.4903e-06
2919 4.0503e-06
2920 4.2779e-06
2921 4.1414e-06
2922 4.0048e-06
2923 4.8695e-06
2924 4.1565e-06
2925 4.642e-06
2926 4.0048e-06
2927 4.2779e-06
2928 4.3234e-06
2929 4.5813e-06
2930 3.9745e-06
2931 4.2779e-06
2932 3.7773e-06
2933 4.1717e-06
2934 4.0503e-06
2935 4.1262e-06
2936 4.642e-06
2937 4.3234e-06
2938 4.3082e-06
2939 3.929e-06
2940 4.5509e-06
2941 3.7166e-06
2942 4.1869e-06
2943 4.1717e-06
2944 3.9138e-06
2945 4.642e-06
2946 4.0503e-06
2947 4.2172e-06
2948 4.4144e-06
2949 3.9745e-06
2950 3.9138e-06
2951 4.202e-06
2952 3.8986e-06
2953 4.1414e-06
2954 4.5661e-06
2955 4.0352e-06
2956 3.9745e-06
2957 4.202e-06
2958 4.733e-06
2959 4.1565e-06
2960 4.3082e-06
2961 4.202e-06
2962 4.3537e-06
2963 4.2779e-06
2964 4.5509e-06
2965 4.3689e-06
2966 3.7469e-06
2967 4.2627e-06
2968 4.202e-06
2969 4.111e-06
2970 4.5813e-06
2971 4.4751e-06
2972 4.111e-06
2973 4.1565e-06
2974 3.6711e-06
2975 4.3537e-06
2976 4.1262e-06
2977 4.4599e-06
2978 4.0503e-06
2979 3.9745e-06
2980 4.1869e-06
2981 4.2476e-06
2982 3.8076e-06
2983 4.2324e-06
2984 3.6104e-06
2985 4.8392e-06
2986 4.4599e-06
2987 4.6723e-06
2988 4.1717e-06
2989 4.0048e-06
2990 3.8835e-06
2991 4.5509e-06
2992 4.3689e-06
2993 4.5509e-06
2994 3.8835e-06
2995 3.929e-06
2996 3.7166e-06
2997 4.1717e-06
2998 4.3841e-06
2999 4.0352e-06
3000 4.3992e-06
3001 4.0807e-06
3002 4.642e-06
3003 4.111e-06
3004 4.3386e-06
3005 3.5497e-06
3006 4.3386e-06
3007 4.7633e-06
3008 4.3082e-06
3009 4.4751e-06
3010 4.7178e-06
3011 4.2172e-06
3012 3.9442e-06
3013 3.8683e-06
3014 4.5054e-06
3015 3.9138e-06
3016 4.3841e-06
3017 4.4296e-06
3018 3.4891e-06
3019 3.8228e-06
3020 4.5813e-06
3021 4.2779e-06
3022 3.9897e-06
3023 4.1869e-06
3024 4.1565e-06
3025 3.8835e-06
3026 4.5054e-06
3027 3.9138e-06
3028 3.8531e-06
3029 3.8228e-06
3030 3.929e-06
3031 4.111e-06
3032 4.0503e-06
3033 4.0655e-06
3034 4.0655e-06
3035 4.0655e-06
3036 4.1717e-06
3037 4.0048e-06
3038 4.202e-06
3039 3.7925e-06
3040 4.2324e-06
3041 4.3841e-06
3042 4.1262e-06
3043 4.3234e-06
3044 3.7166e-06
3045 4.0655e-06
3046 3.9138e-06
3047 4.0807e-06
3048 4.6723e-06
3049 4.0959e-06
3050 3.2312e-06
3051 4.0352e-06
3052 3.9593e-06
3053 4.0352e-06
3054 4.1262e-06
3055 3.9593e-06
3056 3.8683e-06
3057 4.0048e-06
3058 3.929e-06
3059 3.838e-06
3060 4.1869e-06
3061 3.6559e-06
3062 4.0503e-06
3063 3.9442e-06
3064 3.7014e-06
3065 4.202e-06
3066 3.9593e-06
3067 4.0807e-06
3068 4.1717e-06
3069 3.5497e-06
3070 4.0655e-06
3071 3.9897e-06
3072 3.3677e-06
3073 3.7925e-06
3074 3.9745e-06
3075 4.2172e-06
3076 3.9593e-06
3077 4.3234e-06
3078 4.0959e-06
3079 3.8683e-06
3080 4.0807e-06
3081 4.0503e-06
3082 4.4144e-06
3083 4.3689e-06
3084 4.0048e-06
3085 4.1717e-06
3086 4.1414e-06
3087 3.838e-06
3088 4.5054e-06
3089 3.8531e-06
3090 4.1262e-06
3091 3.9442e-06
3092 4.3234e-06
3093 3.7925e-06
3094 4.1262e-06
3095 3.9442e-06
3096 4.2931e-06
3097 4.2172e-06
3098 3.8835e-06
3099 3.6256e-06
3100 3.4435e-06
3101 4.2172e-06
3102 3.4587e-06
3103 3.8228e-06
3104 4.6116e-06
3105 4.1869e-06
3106 4.4144e-06
3107 4.2324e-06
3108 4.111e-06
3109 4.02e-06
3110 3.7925e-06
3111 4.6571e-06
3112 3.5801e-06
3113 4.1414e-06
3114 3.6408e-06
3115 4.2324e-06
3116 4.2779e-06
3117 4.0959e-06
3118 3.8986e-06
3119 3.5801e-06
3120 3.9897e-06
3121 3.9442e-06
3122 3.9138e-06
3123 4.3992e-06
3124 3.9138e-06
3125 3.8683e-06
3126 4.0352e-06
3127 3.6711e-06
3128 3.7469e-06
3129 4.3841e-06
3130 4.0048e-06
3131 3.8531e-06
3132 3.9593e-06
3133 4.2627e-06
3134 3.838e-06
3135 4.02e-06
3136 4.2931e-06
3137 4.1414e-06
3138 3.929e-06
3139 4.1414e-06
3140 3.8531e-06
3141 3.7621e-06
3142 3.9593e-06
3143 4.2324e-06
3144 4.1717e-06
3145 4.0807e-06
3146 4.3082e-06
3147 4.0959e-06
3148 4.0503e-06
3149 3.8531e-06
3150 3.6559e-06
3151 3.9593e-06
3152 3.7166e-06
3153 3.9897e-06
3154 3.7166e-06
3155 3.7925e-06
3156 3.7925e-06
3157 3.5801e-06
3158 3.398e-06
3159 3.8076e-06
3160 3.8076e-06
3161 4.0352e-06
3162 3.4739e-06
3163 3.8683e-06
3164 3.7318e-06
3165 3.9442e-06
3166 4.0503e-06
3167 3.9593e-06
3168 3.8835e-06
3169 4.1565e-06
3170 3.8076e-06
3171 4.2627e-06
3172 4.2931e-06
3173 3.8076e-06
3174 3.8683e-06
3175 3.9897e-06
3176 3.7621e-06
3177 3.9138e-06
3178 3.7469e-06
3179 3.8835e-06
3180 3.4435e-06
3181 3.6256e-06
3182 4.1414e-06
3183 3.5649e-06
3184 3.4435e-06
3185 3.7773e-06
3186 4.0352e-06
3187 4.1717e-06
3188 3.6104e-06
3189 4.0352e-06
3190 3.8228e-06
3191 4.0352e-06
3192 3.8986e-06
3193 4.0655e-06
3194 3.4284e-06
3195 4.0503e-06
3196 3.6104e-06
3197 3.8076e-06
3198 3.9593e-06
3199 4.2476e-06
3200 4.0048e-06
3201 4.2324e-06
3202 4.0807e-06
3203 3.9138e-06
3204 3.7773e-06
3205 4.0503e-06
3206 3.838e-06
3207 4.0807e-06
3208 3.6863e-06
3209 4.0959e-06
3210 3.6711e-06
3211 3.4284e-06
3212 3.8076e-06
3213 3.838e-06
3214 4.0959e-06
3215 3.9442e-06
3216 3.5497e-06
3217 3.9897e-06
3218 3.8986e-06
3219 3.7925e-06
3220 3.6408e-06
3221 3.9897e-06
3222 4.0352e-06
3223 3.8228e-06
3224 3.5952e-06
3225 3.7925e-06
3226 3.8986e-06
3227 4.111e-06
3228 3.7166e-06
3229 3.9745e-06
3230 3.5497e-06
3231 3.7318e-06
3232 3.8835e-06
3233 3.7621e-06
3234 3.6256e-06
3235 3.8683e-06
3236 3.5497e-06
3237 3.8228e-06
3238 4.0655e-06
3239 3.5042e-06
3240 3.7621e-06
3241 3.5042e-06
3242 3.8076e-06
3243 3.7621e-06
3244 3.5346e-06
3245 3.8986e-06
3246 3.7014e-06
3247 3.9897e-06
3248 4.1717e-06
3249 3.9593e-06
3250 3.5952e-06
3251 3.8076e-06
3252 4.0503e-06
3253 3.9593e-06
3254 3.8683e-06
3255 4.0959e-06
3256 4.1869e-06
3257 4.0503e-06
3258 3.6104e-06
3259 4.0503e-06
3260 3.8683e-06
3261 3.838e-06
3262 3.6711e-06
3263 4.3082e-06
3264 3.5801e-06
3265 3.8076e-06
3266 3.3829e-06
3267 3.7469e-06
3268 3.9745e-06
3269 3.7318e-06
3270 3.8228e-06
3271 3.8531e-06
3272 3.2463e-06
3273 3.6408e-06
3274 3.7773e-06
3275 4.2172e-06
3276 3.9442e-06
3277 3.7166e-06
3278 3.7014e-06
3279 3.9138e-06
3280 3.0643e-06
3281 3.9138e-06
3282 3.3677e-06
3283 3.929e-06
3284 3.8986e-06
3285 3.5801e-06
3286 3.7014e-06
3287 3.3677e-06
3288 3.8986e-06
3289 2.8519e-06
3290 3.9442e-06
3291 3.4739e-06
3292 3.9138e-06
3293 3.4435e-06
3294 3.5952e-06
3295 3.3525e-06
3296 3.6104e-06
3297 3.4587e-06
3298 3.9138e-06
3299 3.4435e-06
3300 4.0807e-06
3301 4.1262e-06
3302 3.7014e-06
3303 3.9593e-06
3304 3.9442e-06
3305 3.4587e-06
3306 3.6408e-06
3307 3.5801e-06
3308 3.3374e-06
3309 3.8228e-06
3310 3.3677e-06
3311 3.5042e-06
3312 3.6408e-06
3313 3.8986e-06
3314 3.9138e-06
3315 3.7773e-06
3316 3.5801e-06
3317 3.5952e-06
3318 3.5194e-06
3319 3.4739e-06
3320 3.8986e-06
3321 3.6104e-06
3322 3.6256e-06
3323 3.3829e-06
3324 3.838e-06
3325 3.4739e-06
3326 3.6408e-06
3327 3.838e-06
3328 3.6256e-06
3329 3.8531e-06
3330 3.5952e-06
3331 3.5346e-06
3332 3.6408e-06
3333 3.4587e-06
3334 3.7014e-06
3335 3.8531e-06
3336 3.216e-06
3337 3.1705e-06
3338 3.125e-06
3339 3.6559e-06
3340 3.6559e-06
3341 3.7469e-06
3342 3.5346e-06
3343 3.7318e-06
3344 3.7318e-06
3345 3.307e-06
3346 3.6256e-06
3347 3.125e-06
3348 3.398e-06
3349 3.8531e-06
3350 3.398e-06
3351 3.5194e-06
3352 3.6104e-06
3353 3.8076e-06
3354 3.5042e-06
3355 3.4435e-06
3356 3.8531e-06
3357 3.5649e-06
3358 3.5952e-06
3359 3.5801e-06
3360 3.5649e-06
3361 3.5042e-06
3362 3.4739e-06
3363 3.125e-06
3364 3.6104e-06
3365 3.6711e-06
3366 3.6559e-06
3367 3.0643e-06
3368 3.5346e-06
3369 3.5497e-06
3370 3.7014e-06
3371 3.2767e-06
3372 3.7621e-06
3373 3.7621e-06
3374 3.3829e-06
3375 3.4587e-06
3376 3.7773e-06
3377 3.4132e-06
3378 3.5801e-06
3379 3.2615e-06
3380 3.4435e-06
3381 3.216e-06
3382 3.5801e-06
3383 3.7318e-06
3384 3.398e-06
3385 3.3677e-06
3386 3.4284e-06
3387 3.5042e-06
3388 3.5649e-06
3389 3.5952e-06
3390 3.5801e-06
3391 3.1553e-06
3392 3.6559e-06
3393 3.3829e-06
3394 3.4587e-06
3395 3.6711e-06
3396 3.5497e-06
3397 3.6104e-06
3398 3.3829e-06
3399 3.5497e-06
3400 3.8228e-06
3401 3.2463e-06
3402 3.2919e-06
3403 3.4739e-06
3404 3.4587e-06
3405 3.3829e-06
3406 3.1705e-06
3407 3.5649e-06
3408 3.3374e-06
3409 3.4587e-06
3410 3.3829e-06
3411 3.216e-06
3412 3.2312e-06
3413 3.398e-06
3414 3.5801e-06
3415 3.2463e-06
3416 3.307e-06
3417 3.1098e-06
3418 3.3829e-06
3419 3.2919e-06
3420 3.9745e-06
3421 3.5194e-06
3422 3.4435e-06
3423 3.2767e-06
3424 3.5801e-06
3425 3.1553e-06
3426 3.1402e-06
3427 3.7318e-06
3428 3.3829e-06
3429 3.7621e-06
3430 3.0795e-06
3431 4.0048e-06
3432 3.8986e-06
3433 2.8519e-06
3434 3.5346e-06
3435 3.9138e-06
3436 3.4587e-06
3437 3.1857e-06
3438 3.2312e-06
3439 3.6559e-06
3440 3.216e-06
3441 3.1553e-06
3442 3.2919e-06
3443 3.3677e-06
3444 3.3525e-06
3445 3.3829e-06
3446 3.4435e-06
3447 3.3677e-06
3448 3.4284e-06
3449 3.3829e-06
3450 3.0946e-06
3451 3.2463e-06
3452 3.2919e-06
3453 3.1098e-06
3454 3.4284e-06
3455 3.2008e-06
3456 3.2919e-06
3457 3.0188e-06
3458 3.2919e-06
3459 3.2767e-06
3460 3.2615e-06
3461 3.0946e-06
3462 3.0946e-06
3463 2.9581e-06
3464 3.3525e-06
3465 3.5649e-06
3466 3.2767e-06
3467 3.6863e-06
3468 3.2919e-06
3469 3.6256e-06
3470 3.0036e-06
3471 3.0946e-06
3472 3.3222e-06
3473 3.3677e-06
3474 3.1402e-06
3475 3.5194e-06
3476 3.307e-06
3477 3.6711e-06
3478 3.1857e-06
3479 3.2767e-06
3480 3.3677e-06
3481 3.4587e-06
3482 3.2767e-06
3483 3.3525e-06
3484 3.2615e-06
3485 3.1098e-06
3486 3.1553e-06
3487 3.0036e-06
3488 3.216e-06
3489 3.4284e-06
3490 3.6559e-06
3491 2.9429e-06
3492 2.9278e-06
3493 2.8974e-06
3494 3.3374e-06
3495 3.0188e-06
3496 2.9429e-06
3497 3.5952e-06
3498 3.6104e-06
3499 3.2615e-06
3500 3.2615e-06
3501 3.0188e-06
3502 3.1098e-06
3503 3.4587e-06
3504 2.9429e-06
3505 3.3525e-06
3506 3.307e-06
3507 3.0643e-06
3508 3.0491e-06
3509 3.2615e-06
3510 2.9581e-06
3511 3.125e-06
3512 3.2008e-06
3513 3.034e-06
3514 3.2767e-06
3515 3.4132e-06
3516 2.8671e-06
3517 3.1098e-06
3518 3.3374e-06
3519 3.0188e-06
3520 3.4891e-06
3521 3.125e-06
3522 3.1705e-06
3523 3.0643e-06
3524 3.2919e-06
3525 2.7609e-06
3526 2.9429e-06
3527 3.034e-06
3528 2.9581e-06
3529 3.2767e-06
3530 3.4132e-06
3531 3.5497e-06
3532 2.9733e-06
3533 3.4284e-06
3534 3.4435e-06
3535 3.0795e-06
3536 3.0643e-06
3537 3.2919e-06
3538 2.4727e-06
3539 3.0643e-06
3540 3.0795e-06
3541 3.0036e-06
3542 3.0795e-06
3543 3.398e-06
3544 2.7912e-06
3545 2.8823e-06
3546 3.1098e-06
3547 3.1857e-06
3548 3.1098e-06
3549 3.2312e-06
3550 3.216e-06
3551 2.8671e-06
3552 3.5952e-06
3553 3.0036e-06
3554 3.2312e-06
3555 3.4132e-06
3556 3.0491e-06
3557 3.2615e-06
3558 3.1857e-06
3559 2.9581e-06
3560 3.398e-06
3561 3.0491e-06
3562 3.2615e-06
3563 3.0491e-06
3564 3.0795e-06
3565 3.034e-06
3566 3.125e-06
3567 3.3222e-06
3568 2.6092e-06
3569 3.2919e-06
3570 2.8368e-06
3571 3.216e-06
3572 3.0795e-06
3573 3.1402e-06
3574 3.1857e-06
3575 3.0036e-06
3576 3.1098e-06
3577 2.8519e-06
3578 2.6092e-06
3579 3.2312e-06
3580 3.2767e-06
3581 3.0643e-06
3582 3.0188e-06
3583 2.9885e-06
3584 2.9429e-06
3585 2.7609e-06
3586 2.8064e-06
3587 2.9733e-06
3588 2.7609e-06
3589 2.9429e-06
3590 3.2463e-06
3591 3.0795e-06
3592 2.9581e-06
3593 2.6699e-06
3594 2.8064e-06
3595 3.1402e-06
3596 2.7002e-06
3597 3.034e-06
3598 3.2312e-06
3599 2.5485e-06
3600 2.8671e-06
3601 3.125e-06
3602 3.2919e-06
3603 3.0643e-06
3604 2.8823e-06
3605 3.3222e-06
3606 3.1705e-06
3607 3.1098e-06
3608 2.9581e-06
3609 3.2463e-06
3610 2.7457e-06
3611 2.8974e-06
3612 2.6395e-06
3613 2.6851e-06
3614 2.8368e-06
3615 2.9429e-06
3616 3.0795e-06
3617 2.8216e-06
3618 3.0643e-06
3619 3.3222e-06
3620 2.8671e-06
3621 3.3222e-06
3622 2.7761e-06
3623 2.7457e-06
3624 2.9429e-06
3625 2.9429e-06
3626 2.8974e-06
3627 2.5789e-06
3628 2.9278e-06
3629 3.0643e-06
3630 2.6092e-06
3631 2.9278e-06
3632 3.0946e-06
3633 2.9581e-06
3634 2.7002e-06
3635 2.6699e-06
3636 2.6244e-06
3637 3.2919e-06
3638 2.7761e-06
3639 2.9581e-06
3640 2.9885e-06
3641 2.9126e-06
3642 2.5182e-06
3643 3.0188e-06
3644 3.0036e-06
3645 2.9429e-06
3646 2.7457e-06
3647 2.8671e-06
3648 2.7609e-06
3649 2.7761e-06
3650 2.7002e-06
3651 2.5789e-06
3652 2.8368e-06
3653 2.6244e-06
3654 2.7609e-06
3655 2.503e-06
3656 2.9278e-06
3657 2.8216e-06
3658 2.7609e-06
3659 3.1553e-06
3660 2.7306e-06
3661 2.9278e-06
3662 2.8368e-06
3663 2.9885e-06
3664 2.9581e-06
3665 2.9885e-06
3666 2.8974e-06
3667 2.6547e-06
3668 2.594e-06
3669 2.5789e-06
3670 2.7912e-06
3671 2.9581e-06
3672 2.9429e-06
3673 2.7609e-06
3674 2.4879e-06
3675 2.6244e-06
3676 2.5334e-06
3677 2.9885e-06
3678 2.7912e-06
3679 2.9429e-06
3680 2.2603e-06
3681 2.8823e-06
3682 2.8064e-06
3683 2.7154e-06
3684 2.503e-06
3685 2.6699e-06
3686 2.7002e-06
3687 2.9885e-06
3688 2.6395e-06
3689 2.7002e-06
3690 2.5637e-06
3691 2.4727e-06
3692 3.307e-06
3693 2.8064e-06
3694 3.0491e-06
3695 2.6395e-06
3696 2.7761e-06
3697 2.6395e-06
3698 2.5334e-06
3699 2.3817e-06
3700 2.9733e-06
3701 2.4879e-06
3702 2.8064e-06
3703 2.6395e-06
3704 2.5485e-06
3705 2.412e-06
3706 2.3817e-06
3707 2.9885e-06
3708 2.4423e-06
3709 2.5182e-06
3710 2.4879e-06
3711 3.0946e-06
3712 2.7306e-06
3713 2.8671e-06
3714 2.7609e-06
3715 2.5637e-06
3716 2.7761e-06
3717 2.9126e-06
3718 3.0188e-06
3719 2.7002e-06
3720 2.6395e-06
3721 2.321e-06
3722 2.8519e-06
3723 2.594e-06
3724 2.3513e-06
3725 2.6092e-06
3726 2.8368e-06
3727 2.8671e-06
3728 2.8064e-06
3729 2.7761e-06
3730 2.8368e-06
3731 2.9733e-06
3732 2.2451e-06
3733 2.7002e-06
3734 2.594e-06
3735 2.5182e-06
3736 2.6092e-06
3737 2.7609e-06
3738 2.6092e-06
3739 2.7002e-06
3740 2.5789e-06
3741 2.7457e-06
3742 2.5182e-06
3743 2.7306e-06
3744 2.3058e-06
3745 2.412e-06
3746 2.6244e-06
3747 2.7154e-06
3748 2.5789e-06
3749 2.503e-06
3750 2.3362e-06
3751 2.2906e-06
3752 2.4727e-06
3753 2.3513e-06
3754 2.3968e-06
3755 2.6395e-06
3756 2.6547e-06
3757 2.8216e-06
3758 2.4575e-06
3759 2.5485e-06
3760 2.3058e-06
3761 2.503e-06
3762 2.4272e-06
3763 2.3513e-06
3764 2.2755e-06
3765 2.594e-06
3766 2.6244e-06
3767 2.6699e-06
3768 2.594e-06
3769 2.6851e-06
3770 2.6092e-06
3771 2.2603e-06
3772 2.8064e-06
3773 2.3362e-06
3774 2.6395e-06
3775 2.4272e-06
3776 2.594e-06
3777 2.2451e-06
3778 2.3058e-06
3779 2.3968e-06
3780 2.9581e-06
3781 2.2906e-06
3782 2.3817e-06
3783 2.3362e-06
3784 2.3817e-06
3785 2.6851e-06
3786 2.4575e-06
3787 2.594e-06
3788 2.6395e-06
3789 2.321e-06
3790 2.23e-06
3791 2.5182e-06
3792 2.3968e-06
3793 2.2755e-06
3794 2.6547e-06
3795 2.5334e-06
3796 2.4575e-06
3797 2.6699e-06
3798 2.1238e-06
3799 2.3058e-06
3800 2.23e-06
3801 2.0934e-06
3802 2.2148e-06
3803 2.7306e-06
3804 2.6395e-06
3805 2.8216e-06
3806 2.2906e-06
3807 2.5182e-06
3808 2.4272e-06
3809 2.6547e-06
3810 2.4727e-06
3811 2.4272e-06
3812 2.3665e-06
3813 2.2148e-06
3814 2.0934e-06
3815 2.2603e-06
3816 2.4879e-06
3817 2.1845e-06
3818 2.2148e-06
3819 2.5334e-06
3820 2.4879e-06
3821 2.2603e-06
3822 2.3665e-06
3823 1.9721e-06
3824 2.5182e-06
3825 2.4575e-06
3826 2.3665e-06
3827 2.4575e-06
3828 2.3362e-06
3829 2.503e-06
3830 2.5485e-06
3831 2.4727e-06
3832 2.2603e-06
3833 2.3058e-06
3834 2.5334e-06
3835 2.2755e-06
3836 2.2603e-06
3837 2.0024e-06
3838 2.0631e-06
3839 2.3968e-06
3840 2.4575e-06
3841 2.2603e-06
3842 2.0934e-06
3843 2.5789e-06
3844 2.3513e-06
3845 2.1693e-06
3846 2.321e-06
3847 2.321e-06
3848 2.3058e-06
3849 2.2451e-06
3850 2.1541e-06
3851 1.9417e-06
3852 2.4272e-06
3853 2.23e-06
3854 2.1693e-06
3855 2.0934e-06
3856 1.8355e-06
3857 2.0479e-06
3858 2.0479e-06
3859 2.5637e-06
3860 2.3665e-06
3861 2.3362e-06
3862 2.321e-06
3863 2.2451e-06
3864 2.321e-06
3865 1.9872e-06
3866 2.7002e-06
3867 2.0479e-06
3868 2.0328e-06
3869 2.23e-06
3870 1.9114e-06
3871 2.2755e-06
3872 2.5334e-06
3873 2.3513e-06
3874 2.4727e-06
3875 2.2755e-06
3876 2.2755e-06
3877 2.2755e-06
3878 1.8204e-06
3879 2.1541e-06
3880 2.4575e-06
3881 2.0934e-06
3882 2.1541e-06
3883 2.2755e-06
3884 2.1238e-06
3885 1.9114e-06
3886 2.503e-06
3887 2.0479e-06
3888 2.2755e-06
3889 2.5334e-06
3890 1.9266e-06
3891 2.3665e-06
3892 2.23e-06
3893 2.1693e-06
3894 2.3665e-06
3895 2.0631e-06
3896 2.1845e-06
3897 2.1845e-06
3898 2.1238e-06
3899 2.1389e-06
3900 2.1541e-06
3901 2.0631e-06
3902 2.1389e-06
3903 1.8355e-06
3904 2.23e-06
3905 1.9721e-06
3906 2.1238e-06
3907 1.7445e-06
3908 2.0934e-06
3909 2.321e-06
3910 2.2755e-06
3911 1.9569e-06
3912 2.503e-06
3913 2.2603e-06
3914 1.8811e-06
3915 2.0479e-06
3916 2.0176e-06
3917 2.1238e-06
3918 2.412e-06
3919 2.2755e-06
3920 2.2906e-06
3921 2.2603e-06
3922 1.9114e-06
3923 1.7597e-06
3924 2.1693e-06
3925 2.23e-06
3926 2.2451e-06
3927 2.1541e-06
3928 2.2603e-06
3929 1.8659e-06
3930 1.9872e-06
3931 2.0479e-06
3932 2.0024e-06
3933 1.8204e-06
3934 2.0479e-06
3935 2.0176e-06
3936 1.8811e-06
3937 2.3817e-06
3938 1.5625e-06
3939 1.8962e-06
3940 1.7294e-06
3941 2.1845e-06
3942 2.0783e-06
3943 2.1086e-06
3944 2.1086e-06
3945 2.0783e-06
3946 1.8811e-06
3947 1.79e-06
3948 2.0328e-06
3949 2.2603e-06
3950 2.0934e-06
3951 1.8962e-06
3952 1.9721e-06
3953 1.9872e-06
3954 1.7445e-06
3955 2.0176e-06
3956 2.0783e-06
3957 2.321e-06
3958 1.8811e-06
3959 2.1693e-06
3960 1.9417e-06
3961 1.9721e-06
3962 1.9872e-06
3963 1.8052e-06
3964 1.9721e-06
3965 2.0328e-06
3966 2.0479e-06
3967 2.1086e-06
3968 1.79e-06
3969 1.8204e-06
3970 2.0176e-06
3971 1.8811e-06
3972 1.8052e-06
3973 2.0176e-06
3974 1.9114e-06
3975 1.79e-06
3976 1.6687e-06
3977 1.8811e-06
3978 2.0934e-06
3979 1.8204e-06
3980 1.8204e-06
3981 2.0328e-06
3982 2.1238e-06
3983 1.7142e-06
3984 1.9721e-06
3985 1.79e-06
3986 2.0783e-06
3987 1.8811e-06
3988 1.9266e-06
3989 1.8962e-06
3990 1.6839e-06
3991 1.9872e-06
3992 1.699e-06
3993 2.0934e-06
3994 2.0631e-06
3995 2.0934e-06
3996 1.6535e-06
3997 1.6535e-06
3998 1.8052e-06
3999 2.0176e-06
4000 2.1086e-06
4001 1.79e-06
4002 1.7749e-06
4003 1.8052e-06
4004 1.8355e-06
4005 2.1541e-06
4006 1.9872e-06
4007 1.8355e-06
4008 1.8052e-06
4009 1.6383e-06
4010 1.9721e-06
4011 1.8204e-06
4012 1.8052e-06
4013 1.9266e-06
4014 1.7445e-06
4015 1.6535e-06
4016 1.79e-06
4017 1.7294e-06
4018 1.699e-06
4019 1.4563e-06
4020 1.8962e-06
4021 2.0631e-06
4022 1.8052e-06
4023 1.5625e-06
4024 1.9417e-06
4025 1.8962e-06
4026 1.7749e-06
4027 1.5928e-06
4028 1.7445e-06
4029 1.8204e-06
4030 1.7142e-06
4031 1.8204e-06
4032 1.5473e-06
4033 1.7142e-06
4034 1.6383e-06
4035 1.5625e-06
4036 1.7142e-06
4037 1.9417e-06
4038 1.79e-06
4039 1.7445e-06
4040 1.6839e-06
4041 1.5928e-06
4042 1.5928e-06
4043 1.8052e-06
4044 1.79e-06
4045 1.9721e-06
4046 2.0176e-06
4047 1.6687e-06
4048 1.8507e-06
4049 1.7294e-06
4050 1.6839e-06
4051 1.6839e-06
4052 1.6232e-06
4053 1.608e-06
4054 1.6383e-06
4055 1.9266e-06
4056 1.6535e-06
4057 1.9266e-06
4058 1.7445e-06
4059 1.7749e-06
4060 1.8052e-06
4061 1.79e-06
4062 1.6839e-06
4063 1.6535e-06
4064 1.6232e-06
4065 1.8204e-06
4066 1.608e-06
4067 1.7597e-06
4068 1.7597e-06
4069 1.8052e-06
4070 1.608e-06
4071 1.426e-06
4072 1.4411e-06
4073 1.8204e-06
4074 1.8962e-06
4075 1.6839e-06
4076 1.6535e-06
4077 1.9569e-06
4078 1.5018e-06
4079 1.5928e-06
4080 1.4411e-06
4081 1.9417e-06
4082 1.6383e-06
4083 1.5018e-06
4084 1.9417e-06
4085 1.79e-06
4086 1.699e-06
4087 1.5625e-06
4088 1.7597e-06
4089 1.79e-06
4090 1.608e-06
4091 1.4866e-06
4092 1.3805e-06
4093 1.5777e-06
4094 1.9721e-06
4095 1.7597e-06
4096 1.7142e-06
4097 1.6687e-06
4098 1.8052e-06
4099 1.7294e-06
4100 1.7749e-06
4101 1.5777e-06
4102 1.5777e-06
4103 1.8052e-06
4104 1.3805e-06
4105 1.5322e-06
4106 1.608e-06
4107 1.5625e-06
4108 1.3349e-06
4109 1.4715e-06
4110 1.3198e-06
4111 1.699e-06
4112 1.5625e-06
4113 1.3956e-06
4114 1.5322e-06
4115 1.426e-06
4116 1.608e-06
4117 1.3805e-06
4118 1.7142e-06
4119 1.2894e-06
4120 1.5625e-06
4121 1.7142e-06
4122 1.7142e-06
4123 1.5625e-06
4124 1.5473e-06
4125 1.5018e-06
4126 1.6383e-06
4127 1.5322e-06
4128 1.3956e-06
4129 1.2894e-06
4130 1.5473e-06
4131 1.1984e-06
4132 1.517e-06
4133 1.4411e-06
4134 1.4563e-06
4135 1.4866e-06
4136 1.5928e-06
4137 1.4108e-06
4138 1.5322e-06
4139 1.5928e-06
4140 1.2894e-06
4141 1.6687e-06
4142 1.7142e-06
4143 1.5018e-06
4144 1.4108e-06
4145 1.2743e-06
4146 1.4411e-06
4147 1.426e-06
4148 1.608e-06
4149 1.3349e-06
4150 1.3501e-06
4151 1.1377e-06
4152 1.6232e-06
4153 1.3198e-06
4154 1.5625e-06
4155 1.4108e-06
4156 1.6687e-06
4157 1.699e-06
4158 1.5018e-06
4159 1.3805e-06
4160 1.5018e-06
4161 1.426e-06
4162 1.4108e-06
4163 1.2591e-06
4164 1.2743e-06
4165 1.2591e-06
4166 1.5928e-06
4167 1.426e-06
4168 1.2591e-06
4169 1.3198e-06
4170 1.3805e-06
4171 1.2894e-06
4172 1.4715e-06
4173 1.4866e-06
4174 1.2894e-06
4175 1.4563e-06
4176 1.3349e-06
4177 1.5473e-06
4178 1.4108e-06
4179 1.6535e-06
4180 1.2439e-06
4181 1.3501e-06
4182 1.2894e-06
4183 1.4866e-06
4184 1.3046e-06
4185 1.4411e-06
4186 1.3501e-06
4187 1.5322e-06
4188 1.0315e-06
4189 1.4411e-06
4190 1.5018e-06
4191 1.6687e-06
4192 1.5018e-06
4193 1.3805e-06
4194 1.3805e-06
4195 1.426e-06
4196 1.1377e-06
4197 1.4563e-06
4198 1.2743e-06
4199 1.2288e-06
4200 1.3198e-06
4201 1.3956e-06
4202 1.2894e-06
4203 1.3046e-06
4204 1.2894e-06
4205 1.2894e-06
4206 1.3653e-06
4207 1.2894e-06
4208 1.0922e-06
4209 1.2894e-06
4210 1.3349e-06
4211 1.1984e-06
4212 1.3046e-06
4213 1.2136e-06
4214 1.3501e-06
4215 1.4411e-06
4216 1.5322e-06
4217 1.3956e-06
4218 1.3046e-06
4219 1.2743e-06
4220 1.5018e-06
4221 1.3349e-06
4222 1.0315e-06
4223 1.1984e-06
4224 1.1074e-06
4225 1.2591e-06
4226 1.2288e-06
4227 1.2591e-06
4228 1.2743e-06
4229 1.2136e-06
4230 1.1832e-06
4231 1.2894e-06
4232 1.1832e-06
4233 1.1832e-06
4234 1.2591e-06
4235 1.1529e-06
4236 1.4563e-06
4237 1.2894e-06
4238 1.3501e-06
4239 1.2591e-06
4240 1.3805e-06
4241 1.2136e-06
4242 1.0619e-06
4243 1.426e-06
4244 1.1984e-06
4245 1.2136e-06
4246 1.1832e-06
4247 1.2894e-06
4248 1.1984e-06
4249 1.1074e-06
4250 1.1226e-06
4251 1.4866e-06
4252 1.1984e-06
4253 1.2591e-06
4254 1.2288e-06
4255 1.1984e-06
4256 1.1226e-06
4257 1.1529e-06
4258 1.3349e-06
4259 1.3349e-06
4260 1.1226e-06
4261 1.2894e-06
4262 1.2894e-06
4263 1.1984e-06
4264 1.2439e-06
4265 1.2288e-06
4266 9.7087e-07
4267 1.0467e-06
4268 1.1984e-06
4269 1.0619e-06
4270 1.0164e-06
4271 1.2288e-06
4272 1.1377e-06
4273 1.3501e-06
4274 1.0467e-06
4275 1.0619e-06
4276 1.1984e-06
4277 1.1681e-06
4278 1.3349e-06
4279 9.7087e-07
4280 1.1377e-06
4281 1.1074e-06
4282 1.0315e-06
4283 1.1377e-06
4284 1.3653e-06
4285 1.0922e-06
4286 1.1984e-06
4287 1.0771e-06
4288 1.0922e-06
4289 1.1529e-06
4290 1.1681e-06
4291 1.1681e-06
4292 9.1019e-07
4293 8.6468e-07
4294 1.2439e-06
4295 1.0771e-06
4296 1.0012e-06
4297 1.0771e-06
4298 1.0164e-06
4299 9.1019e-07
4300 1.0771e-06
4301 1.1529e-06
4302 1.1529e-06
4303 9.7087e-07
4304 1.2136e-06
4305 1.1681e-06
4306 1.1832e-06
4307 1.1074e-06
4308 8.6468e-07
4309 1.0164e-06
4310 8.7985e-07
4311 1.0315e-06
4312 1.1226e-06
4313 1.2894e-06
4314 8.6468e-07
4315 9.557e-07
4316 1.2591e-06
4317 8.7985e-07
4318 1.0012e-06
4319 8.1917e-07
4320 9.2536e-07
4321 1.0771e-06
4322 1.0619e-06
4323 1.0619e-06
4324 1.0619e-06
4325 8.4951e-07
4326 8.1917e-07
4327 1.2439e-06
4328 1.0771e-06
4329 1.0619e-06
4330 9.4053e-07
4331 1.1377e-06
4332 1.0467e-06
4333 1.1377e-06
4334 9.557e-07
4335 9.2536e-07
4336 1.1832e-06
4337 1.1681e-06
4338 1.2136e-06
4339 9.1019e-07
4340 1.1529e-06
4341 9.557e-07
4342 8.3434e-07
4343 9.2536e-07
4344 1.1529e-06
4345 7.5849e-07
4346 1.0771e-06
4347 1.0619e-06
4348 1.0467e-06
4349 1.0771e-06
4350 1.2136e-06
4351 1.1832e-06
4352 1.0619e-06
4353 8.7985e-07
4354 8.04e-07
4355 8.6468e-07
4356 8.7985e-07
4357 7.7366e-07
4358 1.1832e-06
4359 1.1074e-06
4360 9.1019e-07
4361 1.0467e-06
4362 1.1984e-06
4363 9.557e-07
4364 8.1917e-07
4365 8.4951e-07
4366 9.7087e-07
4367 9.8604e-07
4368 9.4053e-07
4369 9.4053e-07
4370 9.7087e-07
4371 8.3434e-07
4372 8.4951e-07
4373 8.6468e-07
4374 9.4053e-07
4375 1.1074e-06
4376 7.5849e-07
4377 8.7985e-07
4378 1.0467e-06
4379 1.0467e-06
4380 1.1681e-06
4381 8.4951e-07
4382 9.557e-07
4383 8.4951e-07
4384 1.0164e-06
4385 1.0164e-06
4386 9.7087e-07
4387 9.1019e-07
4388 8.4951e-07
4389 8.04e-07
4390 1.0619e-06
4391 7.8883e-07
4392 7.4332e-07
4393 9.4053e-07
4394 1.0619e-06
4395 8.9502e-07
4396 9.2536e-07
4397 9.2536e-07
4398 8.7985e-07
4399 8.6468e-07
4400 9.4053e-07
4401 7.5849e-07
4402 8.9502e-07
4403 1.0012e-06
4404 7.7366e-07
4405 7.2815e-07
4406 7.8883e-07
4407 8.1917e-07
4408 8.4951e-07
4409 7.7366e-07
4410 1.2136e-06
4411 6.2196e-07
4412 7.5849e-07
4413 8.3434e-07
4414 9.1019e-07
4415 7.1298e-07
4416 9.2536e-07
4417 9.557e-07
4418 8.04e-07
4419 8.6468e-07
4420 8.6468e-07
4421 7.8883e-07
4422 6.9781e-07
4423 8.9502e-07
4424 7.4332e-07
4425 9.4053e-07
4426 7.5849e-07
4427 9.2536e-07
4428 5.7645e-07
4429 9.557e-07
4430 6.2196e-07
4431 6.9781e-07
4432 7.8883e-07
4433 7.1298e-07
4434 7.4332e-07
4435 8.6468e-07
4436 7.4332e-07
4437 8.1917e-07
4438 8.1917e-07
4439 9.2536e-07
4440 7.1298e-07
4441 7.2815e-07
4442 7.7366e-07
4443 6.2196e-07
4444 6.9781e-07
4445 9.8604e-07
4446 8.1917e-07
4447 8.04e-07
4448 7.7366e-07
4449 8.04e-07
4450 7.8883e-07
4451 9.2536e-07
4452 7.2815e-07
4453 6.8264e-07
4454 9.1019e-07
4455 8.1917e-07
4456 1.0467e-06
4457 8.4951e-07
4458 5.006e-07
4459 8.3434e-07
4460 6.8264e-07
4461 7.7366e-07
4462 7.2815e-07
4463 6.523e-07
4464 8.9502e-07
4465 6.9781e-07
4466 6.3713e-07
4467 8.6468e-07
4468 7.4332e-07
4469 9.2536e-07
4470 7.1298e-07
4471 7.1298e-07
4472 7.2815e-07
4473 6.9781e-07
4474 7.8883e-07
4475 7.4332e-07
4476 6.8264e-07
4477 5.1577e-07
4478 7.8883e-07
4479 6.9781e-07
4480 8.1917e-07
4481 6.8264e-07
4482 6.8264e-07
4483 7.7366e-07
4484 7.8883e-07
4485 7.1298e-07
4486 6.6747e-07
4487 7.5849e-07
4488 6.523e-07
4489 6.9781e-07
4490 7.1298e-07
4491 8.3434e-07
4492 6.9781e-07
4493 7.4332e-07
4494 5.3094e-07
4495 6.3713e-07
4496 7.4332e-07
4497 7.7366e-07
4498 7.1298e-07
4499 7.4332e-07
4500 8.6468e-07
4501 6.3713e-07
4502 6.2196e-07
4503 8.6468e-07
4504 6.8264e-07
4505 6.3713e-07
4506 8.1917e-07
4507 6.9781e-07
4508 5.7645e-07
4509 7.4332e-07
4510 6.523e-07
4511 7.1298e-07
4512 5.4611e-07
4513 5.7645e-07
4514 5.3094e-07
4515 7.1298e-07
4516 8.9502e-07
4517 5.3094e-07
4518 5.9162e-07
4519 6.523e-07
4520 7.1298e-07
4521 7.8883e-07
4522 5.4611e-07
4523 8.04e-07
4524 7.4332e-07
4525 5.9162e-07
4526 6.9781e-07
4527 7.1298e-07
4528 5.4611e-07
4529 7.4332e-07
4530 6.9781e-07
4531 6.6747e-07
4532 5.7645e-07
4533 5.9162e-07
4534 8.6468e-07
4535 5.6128e-07
4536 5.4611e-07
4537 4.8543e-07
4538 6.8264e-07
4539 5.1577e-07
4540 6.9781e-07
4541 6.0679e-07
4542 5.4611e-07
4543 7.2815e-07
4544 6.0679e-07
4545 7.2815e-07
4546 6.2196e-07
4547 6.6747e-07
4548 5.006e-07
4549 9.2536e-07
4550 5.9162e-07
4551 5.4611e-07
4552 5.1577e-07
4553 7.1298e-07
4554 6.2196e-07
4555 6.2196e-07
4556 6.8264e-07
4557 6.0679e-07
4558 6.2196e-07
4559 6.9781e-07
4560 7.4332e-07
4561 6.6747e-07
4562 6.2196e-07
4563 4.8543e-07
4564 7.1298e-07
4565 6.8264e-07
4566 6.523e-07
4567 6.523e-07
4568 6.6747e-07
4569 5.9162e-07
4570 6.523e-07
4571 4.3992e-07
4572 7.2815e-07
4573 4.5509e-07
4574 6.2196e-07
4575 5.3094e-07
4576 5.1577e-07
4577 5.7645e-07
4578 6.3713e-07
4579 6.3713e-07
4580 6.8264e-07
4581 5.6128e-07
4582 5.4611e-07
4583 5.9162e-07
4584 4.8543e-07
4585 5.1577e-07
4586 5.1577e-07
4587 6.0679e-07
4588 5.7645e-07
4589 5.4611e-07
4590 6.6747e-07
4591 3.6408e-07
4592 4.7026e-07
4593 3.6408e-07
4594 4.7026e-07
4595 3.9442e-07
4596 3.7925e-07
4597 4.7026e-07
4598 5.6128e-07
4599 3.9442e-07
4600 6.6747e-07
4601 6.6747e-07
4602 5.006e-07
4603 6.3713e-07
4604 6.523e-07
4605 4.8543e-07
4606 5.4611e-07
4607 5.3094e-07
4608 5.1577e-07
4609 5.7645e-07
4610 4.2476e-07
4611 5.7645e-07
4612 3.6408e-07
4613 6.3713e-07
4614 5.4611e-07
4615 4.2476e-07
4616 6.523e-07
4617 5.6128e-07
4618 4.7026e-07
4619 3.6408e-07
4620 4.8543e-07
4621 5.1577e-07
4622 5.4611e-07
4623 5.4611e-07
4624 5.6128e-07
4625 4.2476e-07
4626 6.8264e-07
4627 5.7645e-07
4628 6.3713e-07
4629 4.3992e-07
4630 6.6747e-07
4631 4.7026e-07
4632 4.8543e-07
4633 5.3094e-07
4634 5.3094e-07
4635 4.8543e-07
4636 4.0959e-07
4637 4.0959e-07
4638 5.3094e-07
4639 5.1577e-07
4640 4.5509e-07
4641 6.0679e-07
4642 5.1577e-07
4643 5.006e-07
4644 4.8543e-07
4645 3.7925e-07
4646 4.7026e-07
4647 3.4891e-07
4648 4.5509e-07
4649 4.8543e-07
4650 4.8543e-07
4651 4.7026e-07
4652 4.8543e-07
4653 4.0959e-07
4654 6.0679e-07
4655 5.1577e-07
4656 4.5509e-07
4657 3.4891e-07
4658 4.8543e-07
4659 4.0959e-07
4660 4.2476e-07
4661 3.7925e-07
4662 3.9442e-07
4663 3.7925e-07
4664 6.2196e-07
4665 5.4611e-07
4666 3.034e-07
4667 4.3992e-07
4668 4.3992e-07
4669 4.5509e-07
4670 4.3992e-07
4671 4.7026e-07
4672 5.006e-07
4673 3.7925e-07
4674 4.0959e-07
4675 6.2196e-07
4676 5.3094e-07
4677 4.7026e-07
4678 5.1577e-07
4679 3.1857e-07
4680 3.7925e-07
4681 4.2476e-07
4682 5.3094e-07
4683 4.5509e-07
4684 4.3992e-07
4685 5.3094e-07
4686 4.2476e-07
4687 3.7925e-07
4688 3.3374e-07
4689 3.3374e-07
4690 3.7925e-07
4691 4.0959e-07
4692 4.8543e-07
4693 4.5509e-07
4694 3.9442e-07
4695 4.3992e-07
4696 4.0959e-07
4697 3.034e-07
4698 3.1857e-07
4699 6.523e-07
4700 4.5509e-07
4701 5.006e-07
4702 3.9442e-07
4703 3.034e-07
4704 4.5509e-07
4705 3.6408e-07
4706 3.7925e-07
4707 3.3374e-07
4708 3.7925e-07
4709 3.034e-07
4710 4.2476e-07
4711 3.9442e-07
4712 3.4891e-07
4713 4.2476e-07
4714 3.6408e-07
4715 3.6408e-07
4716 4.8543e-07
4717 5.3094e-07
4718 2.7306e-07
4719 5.7645e-07
4720 3.4891e-07
4721 4.3992e-07
4722 5.006e-07
4723 3.7925e-07
4724 3.9442e-07
4725 4.0959e-07
4726 4.3992e-07
4727 3.6408e-07
4728 6.523e-07
4729 3.1857e-07
4730 5.006e-07
4731 2.2755e-07
4732 3.6408e-07
4733 3.3374e-07
4734 3.1857e-07
4735 4.8543e-07
4736 3.1857e-07
4737 3.6408e-07
4738 3.1857e-07
4739 3.4891e-07
4740 3.3374e-07
4741 4.2476e-07
4742 3.9442e-07
4743 3.034e-07
4744 3.034e-07
4745 3.9442e-07
4746 3.7925e-07
4747 3.3374e-07
4748 3.9442e-07
4749 5.6128e-07
4750 3.6408e-07
4751 3.1857e-07
4752 3.4891e-07
4753 3.6408e-07
4754 3.7925e-07
4755 3.034e-07
4756 3.6408e-07
4757 4.0959e-07
4758 3.3374e-07
4759 4.7026e-07
4760 3.7925e-07
4761 3.7925e-07
4762 4.7026e-07
4763 2.7306e-07
4764 3.7925e-07
4765 2.4272e-07
4766 3.034e-07
4767 4.0959e-07
4768 3.4891e-07
4769 3.034e-07
4770 3.3374e-07
4771 1.9721e-07
4772 4.5509e-07
4773 3.1857e-07
4774 4.2476e-07
4775 4.2476e-07
4776 2.7306e-07
4777 2.7306e-07
4778 2.7306e-07
4779 2.8823e-07
4780 3.4891e-07
4781 3.6408e-07
4782 3.034e-07
4783 3.3374e-07
4784 2.2755e-07
4785 3.034e-07
4786 3.1857e-07
4787 2.4272e-07
4788 2.4272e-07
4789 3.1857e-07
4790 3.9442e-07
4791 2.5789e-07
4792 3.034e-07
4793 2.5789e-07
4794 2.8823e-07
4795 3.9442e-07
4796 4.0959e-07
4797 1.517e-07
4798 3.4891e-07
4799 4.5509e-07
4800 2.2755e-07
4801 2.7306e-07
4802 1.9721e-07
4803 3.4891e-07
4804 3.7925e-07
4805 3.9442e-07
4806 2.5789e-07
4807 1.517e-07
4808 2.7306e-07
4809 2.7306e-07
4810 4.0959e-07
4811 2.7306e-07
4812 3.4891e-07
4813 2.5789e-07
4814 3.4891e-07
4815 3.4891e-07
4816 2.7306e-07
4817 3.034e-07
4818 4.8543e-07
4819 2.5789e-07
4820 4.3992e-07
4821 1.9721e-07
4822 3.7925e-07
4823 2.5789e-07
4824 2.5789e-07
4825 3.034e-07
4826 3.3374e-07
4827 2.4272e-07
4828 2.2755e-07
4829 3.034e-07
4830 2.5789e-07
4831 3.034e-07
4832 2.2755e-07
4833 2.4272e-07
4834 2.5789e-07
4835 3.1857e-07
4836 3.6408e-07
4837 2.7306e-07
4838 3.3374e-07
4839 3.4891e-07
4840 2.7306e-07
4841 3.1857e-07
4842 1.8204e-07
4843 2.8823e-07
4844 3.3374e-07
4845 2.4272e-07
4846 2.7306e-07
4847 2.1238e-07
4848 2.4272e-07
4849 1.9721e-07
4850 1.9721e-07
4851 3.3374e-07
4852 2.2755e-07
4853 2.7306e-07
4854 1.8204e-07
4855 1.9721e-07
4856 2.1238e-07
4857 2.2755e-07
4858 2.4272e-07
4859 3.1857e-07
4860 2.8823e-07
4861 2.1238e-07
4862 2.2755e-07
4863 3.6408e-07
4864 1.9721e-07
4865 3.6408e-07
4866 1.8204e-07
4867 1.6687e-07
4868 2.7306e-07
4869 2.5789e-07
4870 2.4272e-07
4871 3.3374e-07
4872 2.4272e-07
4873 2.5789e-07
4874 1.6687e-07
4875 2.8823e-07
4876 1.8204e-07
4877 2.1238e-07
4878 2.8823e-07
4879 3.034e-07
4880 1.8204e-07
4881 2.4272e-07
4882 1.517e-07
4883 1.8204e-07
4884 1.6687e-07
4885 2.1238e-07
4886 1.517e-07
4887 2.4272e-07
4888 2.5789e-07
4889 1.8204e-07
4890 2.5789e-07
4891 1.9721e-07
4892 2.4272e-07
4893 1.6687e-07
4894 2.1238e-07
4895 2.1238e-07
4896 1.9721e-07
4897 3.3374e-07
4898 2.4272e-07
4899 2.2755e-07
4900 3.7925e-07
4901 2.4272e-07
4902 3.4891e-07
4903 1.8204e-07
4904 2.4272e-07
4905 1.6687e-07
4906 1.2136e-07
4907 1.8204e-07
4908 1.517e-07
4909 2.1238e-07
4910 2.8823e-07
4911 2.4272e-07
4912 1.9721e-07
4913 1.9721e-07
4914 1.9721e-07
4915 2.5789e-07
4916 1.2136e-07
4917 1.517e-07
4918 1.8204e-07
4919 2.4272e-07
4920 2.2755e-07
4921 2.1238e-07
4922 2.1238e-07
4923 2.1238e-07
4924 3.4891e-07
4925 2.8823e-07
4926 2.5789e-07
4927 1.8204e-07
4928 1.3653e-07
4929 2.2755e-07
4930 1.9721e-07
4931 2.7306e-07
4932 1.6687e-07
4933 1.517e-07
4934 1.9721e-07
4935 2.1238e-07
4936 2.1238e-07
4937 3.1857e-07
4938 2.7306e-07
4939 1.0619e-07
4940 2.2755e-07
4941 1.9721e-07
4942 2.2755e-07
4943 6.0679e-08
4944 1.517e-07
4945 1.9721e-07
4946 1.6687e-07
4947 2.1238e-07
4948 2.5789e-07
4949 2.1238e-07
4950 2.5789e-07
4951 1.517e-07
4952 1.517e-07
4953 1.517e-07
4954 1.9721e-07
4955 1.2136e-07
4956 1.8204e-07
4957 1.8204e-07
4958 1.6687e-07
4959 1.8204e-07
4960 1.517e-07
4961 1.9721e-07
4962 2.2755e-07
4963 1.2136e-07
4964 2.2755e-07
4965 1.3653e-07
4966 1.0619e-07
4967 1.6687e-07
4968 1.6687e-07
4969 1.8204e-07
4970 1.3653e-07
4971 1.3653e-07
4972 1.8204e-07
4973 1.3653e-07
4974 1.517e-07
4975 2.1238e-07
4976 1.0619e-07
4977 7.5849e-08
4978 1.6687e-07
4979 1.9721e-07
4980 2.2755e-07
4981 2.4272e-07
4982 1.0619e-07
4983 1.6687e-07
4984 1.2136e-07
4985 1.3653e-07
4986 1.0619e-07
4987 1.6687e-07
4988 1.8204e-07
4989 1.9721e-07
4990 1.3653e-07
4991 1.6687e-07
4992 1.6687e-07
4993 1.0619e-07
4994 1.8204e-07
4995 1.2136e-07
4996 7.5849e-08
4997 1.3653e-07
4998 1.6687e-07
4999 1.517e-07
5000 1.0619e-07
5001 1.2136e-07
5002 2.1238e-07
5003 1.517e-07
5004 9.1019e-08
5005 1.0619e-07
5006 7.5849e-08
5007 2.1238e-07
5008 1.8204e-07
5009 1.3653e-07
5010 1.6687e-07
5011 1.2136e-07
5012 1.6687e-07
5013 7.5849e-08
5014 1.2136e-07
5015 1.6687e-07
5016 1.6687e-07
5017 9.1019e-08
5018 1.6687e-07
5019 1.3653e-07
5020 1.6687e-07
5021 1.517e-07
5022 1.517e-07
5023 1.0619e-07
5024 2.1238e-07
5025 1.6687e-07
5026 1.8204e-07
5027 1.3653e-07
5028 1.2136e-07
5029 1.9721e-07
5030 1.517e-07
5031 2.2755e-07
5032 1.3653e-07
5033 1.3653e-07
5034 1.6687e-07
5035 1.3653e-07
5036 1.8204e-07
5037 1.0619e-07
5038 1.8204e-07
5039 1.3653e-07
5040 1.3653e-07
5041 1.3653e-07
5042 1.9721e-07
5043 9.1019e-08
5044 1.2136e-07
5045 1.0619e-07
5046 6.0679e-08
5047 1.517e-07
5048 2.1238e-07
5049 1.0619e-07
5050 1.2136e-07
5051 9.1019e-08
5052 1.8204e-07
5053 1.3653e-07
5054 1.6687e-07
5055 1.0619e-07
5056 4.5509e-08
5057 1.6687e-07
5058 1.517e-07
5059 1.6687e-07
5060 1.517e-07
5061 6.0679e-08
5062 1.2136e-07
5063 7.5849e-08
5064 1.2136e-07
5065 7.5849e-08
5066 1.2136e-07
5067 7.5849e-08
5068 2.1238e-07
5069 1.9721e-07
5070 1.0619e-07
5071 1.517e-07
5072 7.5849e-08
5073 1.2136e-07
5074 1.2136e-07
5075 4.5509e-08
5076 7.5849e-08
5077 3.034e-08
5078 9.1019e-08
5079 2.1238e-07
5080 9.1019e-08
5081 1.0619e-07
5082 1.3653e-07
5083 6.0679e-08
5084 1.0619e-07
5085 1.9721e-07
5086 1.9721e-07
5087 6.0679e-08
5088 7.5849e-08
5089 1.0619e-07
5090 1.0619e-07
5091 4.5509e-08
5092 7.5849e-08
5093 1.517e-07
5094 9.1019e-08
5095 1.0619e-07
5096 9.1019e-08
5097 1.517e-07
5098 7.5849e-08
5099 1.6687e-07
5100 1.0619e-07
5101 1.2136e-07
5102 2.2755e-07
5103 1.517e-07
5104 1.8204e-07
5105 9.1019e-08
5106 7.5849e-08
5107 4.5509e-08
5108 1.517e-07
5109 1.0619e-07
5110 7.5849e-08
5111 9.1019e-08
5112 1.3653e-07
5113 6.0679e-08
5114 9.1019e-08
5115 9.1019e-08
5116 7.5849e-08
5117 1.517e-07
5118 7.5849e-08
5119 1.3653e-07
5120 9.1019e-08
5121 1.2136e-07
5122 4.5509e-08
5123 1.3653e-07
5124 1.3653e-07
5125 6.0679e-08
5126 4.5509e-08
5127 9.1019e-08
5128 1.0619e-07
5129 7.5849e-08
5130 1.2136e-07
5131 4.5509e-08
5132 7.5849e-08
5133 6.0679e-08
5134 1.6687e-07
5135 1.9721e-07
5136 1.2136e-07
5137 1.8204e-07
5138 7.5849e-08
5139 1.2136e-07
5140 6.0679e-08
5141 4.5509e-08
5142 1.0619e-07
5143 6.0679e-08
5144 1.517e-07
5145 1.0619e-07
5146 7.5849e-08
5147 7.5849e-08
5148 7.5849e-08
5149 7.5849e-08
5150 1.2136e-07
5151 1.0619e-07
5152 9.1019e-08
5153 6.0679e-08
5154 6.0679e-08
5155 1.0619e-07
5156 1.2136e-07
5157 7.5849e-08
5158 1.0619e-07
5159 1.2136e-07
5160 6.0679e-08
5161 1.2136e-07
5162 1.3653e-07
5163 4.5509e-08
5164 1.0619e-07
5165 9.1019e-08
5166 4.5509e-08
5167 7.5849e-08
5168 7.5849e-08
5169 4.5509e-08
5170 9.1019e-08
5171 6.0679e-08
5172 1.0619e-07
5173 1.0619e-07
5174 6.0679e-08
5175 9.1019e-08
5176 7.5849e-08
5177 1.0619e-07
5178 3.034e-08
5179 7.5849e-08
5180 1.3653e-07
5181 1.517e-08
5182 4.5509e-08
5183 4.5509e-08
5184 6.0679e-08
5185 6.0679e-08
5186 6.0679e-08
5187 7.5849e-08
5188 9.1019e-08
5189 7.5849e-08
5190 1.3653e-07
5191 7.5849e-08
5192 7.5849e-08
5193 7.5849e-08
5194 6.0679e-08
5195 1.2136e-07
5196 9.1019e-08
5197 9.1019e-08
5198 7.5849e-08
5199 4.5509e-08
5200 1.0619e-07
5201 4.5509e-08
5202 9.1019e-08
5203 1.9721e-07
5204 1.0619e-07
5205 1.517e-08
5206 3.034e-08
5207 3.034e-08
5208 7.5849e-08
5209 6.0679e-08
5210 7.5849e-08
5211 6.0679e-08
5212 3.034e-08
5213 6.0679e-08
5214 9.1019e-08
5215 6.0679e-08
5216 6.0679e-08
5217 3.034e-08
5218 4.5509e-08
5219 4.5509e-08
5220 1.3653e-07
5221 1.6687e-07
5222 6.0679e-08
5223 9.1019e-08
5224 6.0679e-08
5225 1.0619e-07
5226 6.0679e-08
5227 7.5849e-08
5228 1.6687e-07
5229 1.517e-08
5230 3.034e-08
5231 1.2136e-07
5232 3.034e-08
5233 9.1019e-08
5234 4.5509e-08
5235 6.0679e-08
5236 1.2136e-07
5237 3.034e-08
5238 1.0619e-07
5239 7.5849e-08
5240 6.0679e-08
5241 4.5509e-08
5242 1.517e-08
5243 3.034e-08
5244 4.5509e-08
5245 4.5509e-08
5246 9.1019e-08
5247 4.5509e-08
5248 3.034e-08
5249 3.034e-08
5250 3.034e-08
5251 3.034e-08
5252 7.5849e-08
5253 9.1019e-08
5254 1.517e-08
5255 1.0619e-07
5256 6.0679e-08
5257 4.5509e-08
5258 1.2136e-07
5259 1.3653e-07
5260 3.034e-08
5261 3.034e-08
5262 4.5509e-08
5263 9.1019e-08
5264 1.6687e-07
5265 3.034e-08
5266 7.5849e-08
5267 6.0679e-08
5268 9.1019e-08
5269 3.034e-08
5270 3.034e-08
5271 6.0679e-08
5272 1.0619e-07
5273 3.034e-08
5274 6.0679e-08
5275 6.0679e-08
5276 1.517e-08
5277 6.0679e-08
5278 6.0679e-08
5279 7.5849e-08
5280 6.0679e-08
5281 7.5849e-08
5282 1.517e-08
5283 4.5509e-08
5284 4.5509e-08
5285 3.034e-08
5286 6.0679e-08
5287 3.034e-08
5288 3.034e-08
5289 4.5509e-08
5290 7.5849e-08
5291 4.5509e-08
5292 4.5509e-08
5293 4.5509e-08
5294 1.517e-08
5295 1.517e-08
5296 7.5849e-08
5297 3.034e-08
5298 1.517e-08
5299 7.5849e-08
5300 9.1019e-08
5301 0
5302 6.0679e-08
5303 3.034e-08
5304 4.5509e-08
5305 7.5849e-08
5306 3.034e-08
5307 6.0679e-08
5308 4.5509e-08
5309 3.034e-08
5310 7.5849e-08
5311 0
5312 1.517e-08
5313 3.034e-08
5314 9.1019e-08
5315 1.517e-08
5316 4.5509e-08
5317 7.5849e-08
5318 6.0679e-08
5319 3.034e-08
5320 1.517e-08
5321 4.5509e-08
5322 0
5323 9.1019e-08
5324 4.5509e-08
5325 3.034e-08
5326 3.034e-08
5327 4.5509e-08
5328 1.517e-08
5329 6.0679e-08
5330 1.0619e-07
5331 1.517e-08
5332 1.517e-08
5333 4.5509e-08
5334 3.034e-08
5335 4.5509e-08
5336 1.517e-08
5337 6.0679e-08
5338 4.5509e-08
5339 6.0679e-08
5340 3.034e-08
5341 6.0679e-08
5342 1.0619e-07
5343 3.034e-08
5344 6.0679e-08
5345 4.5509e-08
5346 3.034e-08
5347 4.5509e-08
5348 3.034e-08
5349 9.1019e-08
5350 1.517e-08
5351 1.517e-08
5352 3.034e-08
5353 7.5849e-08
5354 6.0679e-08
5355 6.0679e-08
5356 4.5509e-08
5357 1.517e-08
5358 1.517e-08
5359 1.517e-08
5360 3.034e-08
5361 6.0679e-08
5362 4.5509e-08
5363 3.034e-08
5364 4.5509e-08
5365 3.034e-08
5366 3.034e-08
5367 4.5509e-08
5368 1.517e-08
5369 3.034e-08
5370 4.5509e-08
5371 3.034e-08
5372 4.5509e-08
5373 3.034e-08
5374 3.034e-08
5375 3.034e-08
5376 1.517e-08
5377 1.517e-08
5378 1.517e-08
5379 3.034e-08
5380 4.5509e-08
5381 3.034e-08
5382 1.517e-08
5383 3.034e-08
5384 0
5385 1.517e-08
5386 3.034e-08
5387 4.5509e-08
5388 7.5849e-08
5389 4.5509e-08
5390 6.0679e-08
5391 0
5392 3.034e-08
5393 1.517e-08
5394 1.517e-08
5395 0
5396 3.034e-08
5397 3.034e-08
5398 1.517e-08
5399 3.034e-08
5400 1.517e-08
5401 6.0679e-08
5402 0
5403 4.5509e-08
5404 1.517e-08
5405 3.034e-08
5406 1.517e-08
5407 6.0679e-08
5408 0
5409 1.517e-08
5410 4.5509e-08
5411 0
5412 3.034e-08
5413 3.034e-08
5414 1.517e-08
5415 6.0679e-08
5416 4.5509e-08
5417 1.517e-08
5418 6.0679e-08
5419 0
5420 3.034e-08
5421 7.5849e-08
5422 0
5423 7.5849e-08
5424 1.517e-08
5425 0
5426 1.517e-08
5427 1.517e-08
5428 0
5429 1.517e-08
5430 0
5431 1.517e-08
5432 6.0679e-08
5433 1.517e-08
5434 4.5509e-08
5435 3.034e-08
5436 4.5509e-08
5437 0
5438 4.5509e-08
5439 3.034e-08
5440 1.517e-08
5441 1.517e-08
5442 1.517e-08
5443 1.517e-08
5444 6.0679e-08
5445 3.034e-08
5446 1.517e-08
5447 3.034e-08
5448 0
5449 3.034e-08
5450 0
5451 1.517e-08
5452 3.034e-08
5453 3.034e-08
5454 1.517e-08
5455 1.517e-08
5456 1.517e-08
5457 7.5849e-08
5458 3.034e-08
5459 0
5460 4.5509e-08
5461 0
5462 1.517e-08
5463 6.0679e-08
5464 6.0679e-08
5465 1.517e-08
5466 1.517e-08
5467 4.5509e-08
5468 3.034e-08
5469 0
5470 3.034e-08
5471 1.517e-08
5472 3.034e-08
5473 4.5509e-08
5474 3.034e-08
5475 0
5476 3.034e-08
5477 0
5478 6.0679e-08
5479 0
5480 3.034e-08
5481 0
5482 1.517e-08
5483 6.0679e-08
5484 3.034e-08
5485 1.517e-08
5486 1.517e-08
5487 4.5509e-08
5488 3.034e-08
5489 0
5490 1.517e-08
5491 1.517e-08
5492 0
5493 6.0679e-08
5494 0
5495 0
5496 0
5497 1.517e-08
5498 1.517e-08
5499 0
5500 1.517e-08
5501 6.0679e-08
5502 0
5503 1.517e-08
5504 1.517e-08
5505 0
5506 0
5507 4.5509e-08
5508 1.517e-08
5509 4.5509e-08
5510 1.517e-08
5511 1.517e-08
5512 4.5509e-08
5513 0
5514 1.517e-08
5515 1.517e-08
5516 4.5509e-08
5517 1.517e-08
5518 0
5519 6.0679e-08
5520 6.0679e-08
5521 1.517e-08
5522 3.034e-08
5523 1.517e-08
5524 1.517e-08
5525 1.517e-08
5526 0
5527 3.034e-08
5528 3.034e-08
5529 3.034e-08
5530 1.517e-08
5531 0
5532 1.517e-08
5533 0
5534 1.517e-08
5535 0
5536 4.5509e-08
5537 1.517e-08
5538 1.517e-08
5539 0
5540 1.517e-08
5541 1.517e-08
5542 1.517e-08
5543 1.517e-08
5544 3.034e-08
5545 1.517e-08
5546 0
5547 0
5548 1.517e-08
5549 1.517e-08
5550 0
5551 1.517e-08
5552 1.517e-08
5553 1.517e-08
5554 0
5555 1.517e-08
5556 0
5557 1.517e-08
5558 0
5559 1.517e-08
5560 1.517e-08
5561 3.034e-08
5562 0
5563 0
5564 1.517e-08
5565 1.517e-08
5566 1.517e-08
5567 0
5568 3.034e-08
5569 0
5570 0
5571 1.517e-08
5572 4.5509e-08
5573 0
5574 1.517e-08
5575 0
5576 1.517e-08
5577 1.517e-08
5578 0
5579 1.517e-08
5580 0
5581 4.5509e-08
5582 1.517e-08
5583 3.034e-08
5584 1.517e-08
5585 0
5586 3.034e-08
5587 0
5588 1.517e-08
5589 0
5590 0
5591 0
5592 1.517e-08
5593 1.517e-08
5594 3.034e-08
5595 3.034e-08
5596 1.517e-08
5597 1.517e-08
5598 0
5599 3.034e-08
5600 0
5601 1.517e-08
5602 1.517e-08
5603 1.517e-08
5604 1.517e-08
5605 0
5606 1.517e-08
5607 1.517e-08
5608 0
5609 1.517e-08
5610 0
5611 1.517e-08
5612 1.517e-08
5613 3.034e-08
5614 1.517e-08
5615 0
5616 3.034e-08
5617 1.517e-08
5618 0
5619 0
5620 0
5621 0
5622 0
5623 0
5624 1.517e-08
5625 0
5626 0
5627 0
5628 3.034e-08
5629 1.517e-08
5630 0
5631 3.034e-08
5632 3.034e-08
5633 3.034e-08
5634 0
5635 1.517e-08
5636 0
5637 0
5638 0
5639 1.517e-08
5640 1.517e-08
5641 0
5642 0
5643 0
5644 0
5645 1.517e-08
5646 0
5647 3.034e-08
5648 3.034e-08
5649 1.517e-08
5650 1.517e-08
5651 0
5652 1.517e-08
5653 0
5654 0
5655 0
5656 0
5657 0
5658 0
5659 1.517e-08
5660 0
5661 4.5509e-08
5662 0
5663 1.517e-08
5664 0
5665 0
5666 0
5667 0
5668 1.517e-08
5669 1.517e-08
5670 0
5671 0
5672 0
5673 0
5674 0
5675 1.517e-08
5676 1.517e-08
5677 1.517e-08
5678 0
5679 1.517e-08
5680 0
5681 0
5682 0
5683 0
5684 0
5685 0
5686 0
5687 1.517e-08
5688 0
5689 0
5690 0
5691 1.517e-08
5692 0
5693 1.517e-08
5694 1.517e-08
5695 0
5696 0
5697 0
5698 0
5699 1.517e-08
5700 3.034e-08
5701 1.517e-08
5702 0
5703 0
5704 0
5705 4.5509e-08
5706 0
5707 1.517e-08
5708 0
5709 4.5509e-08
5710 0
5711 1.517e-08
5712 3.034e-08
5713 1.517e-08
5714 0
5715 0
5716 0
5717 0
5718 0
5719 0
5720 0
5721 0
5722 1.517e-08
5723 0
5724 0
5725 0
5726 0
5727 0
5728 0
5729 1.517e-08
5730 0
5731 0
5732 0
5733 0
5734 1.517e-08
5735 0
5736 0
5737 1.517e-08
5738 0
5739 1.517e-08
5740 1.517e-08
5741 1.517e-08
5742 0
5743 0
5744 1.517e-08
5745 0
5746 0
5747 0
5748 0
5749 0
5750 1.517e-08
5751 0
5752 1.517e-08
5753 1.517e-08
5754 0
5755 1.517e-08
5756 0
5757 0
5758 1.517e-08
5759 0
5760 0
5761 0
5762 0
5763 0
5764 0
5765 0
5766 1.517e-08
5767 0
5768 0
5769 0
5770 1.517e-08
5771 0
5772 1.517e-08
5773 0
5774 0
5775 0
5776 1.517e-08
5777 0
5778 1.517e-08
5779 0
5780 1.517e-08
5781 0
5782 0
5783 0
5784 0
5785 0
5786 0
5787 3.034e-08
5788 0
5789 0
5790 0
5791 0
5792 0
5793 0
5794 0
5795 0
5796 0
5797 1.517e-08
5798 0
5799 0
5800 0
5801 1.517e-08
5802 0
5803 1.517e-08
5804 0
5805 0
5806 0
5807 0
5808 0
5809 0
5810 0
5811 1.517e-08
5812 0
5813 0
5814 0
5815 0
5816 0
5817 1.517e-08
5818 1.517e-08
5819 0
5820 0
5821 0
5822 0
5823 1.517e-08
5824 0
5825 0
5826 0
5827 0
5828 0
5829 1.517e-08
5830 0
5831 0
5832 0
5833 1.517e-08
5834 0
5835 0
5836 0
5837 1.517e-08
5838 0
5839 1.517e-08
5840 1.517e-08
5841 0
5842 1.517e-08
5843 0
5844 6.0679e-08
5845 0
5846 0
5847 0
5848 0
5849 0
5850 0
5851 0
5852 0
5853 0
5854 0
5855 0
5856 1.517e-08
5857 0
5858 0
5859 0
5860 0
5861 1.517e-08
5862 0
5863 1.517e-08
5864 0
5865 0
5866 0
5867 0
5868 0
5869 1.517e-08
5870 0
5871 0
5872 1.517e-08
5873 0
5874 0
5875 0
5876 0
5877 1.517e-08
5878 0
5879 0
5880 1.517e-08
5881 0
5882 0
5883 0
5884 0
5885 0
5886 0
5887 0
5888 0
5889 0
5890 0
5891 0
5892 1.517e-08
5893 0
5894 0
5895 1.517e-08
5896 0
5897 0
5898 1.517e-08
5899 0
5900 0
5901 0
5902 0
5903 0
5904 0
5905 0
5906 1.517e-08
5907 0
5908 1.517e-08
5909 1.517e-08
5910 0
5911 0
5912 0
5913 0
5914 0
5915 0
5916 1.517e-08
5917 0
5918 3.034e-08
5919 0
5920 0
5921 0
5922 0
5923 0
5924 0
5925 0
5926 0
5927 1.517e-08
5928 0
5929 0
5930 0
5931 0
5932 0
5933 1.517e-08
5934 0
5935 0
5936 0
5937 0
5938 0
5939 0
5940 1.517e-08
5941 0
5942 0
5943 0
5944 0
5945 0
5946 0
5947 0
5948 0
5949 0
5950 0
5951 0
5952 0
5953 0
5954 0
5955 1.517e-08
5956 1.517e-08
5957 0
5958 0
5959 0
5960 0
5961 0
5962 0
5963 0
5964 0
5965 0
5966 0
5967 0
5968 1.517e-08
5969 0
5970 0
5971 0
5972 0
5973 0
5974 1.517e-08
5975 0
5976 3.034e-08
5977 0
5978 1.517e-08
5979 0
5980 0
5981 0
5982 1.517e-08
5983 0
5984 0
5985 0
5986 0
5987 0
5988 0
5989 0
5990 0
5991 0
5992 0
5993 0
5994 0
5995 0
5996 0
5997 0
5998 0
5999 0
6000 0
6001 0
6002 0
6003 0
6004 0
6005 0
6006 0
6007 0
6008 0
6009 0
6010 0
6011 0
6012 0
6013 0
6014 0
6015 0
6016 0
6017 0
6018 0
6019 0
6020 1.517e-08
6021 0
6022 0
6023 0
6024 0
6025 0
6026 0
6027 0
6028 0
6029 0
6030 0
6031 0
6032 0
6033 0
6034 0
6035 0
6036 0
6037 0
6038 0
6039 0
6040 0
6041 0
6042 0
6043 0
6044 0
6045 0
6046 1.517e-08
6047 1.517e-08
6048 0
6049 0
6050 1.517e-08
6051 0
6052 0
6053 0
6054 0
6055 0
6056 1.517e-08
6057 0
6058 0
6059 0
6060 0
6061 0
6062 0
6063 0
6064 0
6065 0
6066 0
6067 0
6068 0
6069 0
6070 0
6071 0
6072 0
6073 0
6074 0
6075 0
6076 0
6077 0
6078 0
6079 1.517e-08
6080 0
6081 0
6082 0
6083 0
6084 0
6085 0
6086 1.517e-08
6087 0
6088 1.517e-08
6089 0
6090 0
6091 0
6092 0
6093 0
6094 0
6095 0
6096 0
6097 0
6098 0
6099 0
6100 0
6101 0
6102 0
6103 0
6104 0
6105 0
6106 0
6107 0
6108 0
6109 0
6110 0
6111 0
6112 0
6113 0
6114 0
6115 0
6116 0
6117 0
6118 0
6119 1.517e-08
6120 0
6121 0
6122 0
6123 0
6124 0
6125 0
6126 0
6127 0
6128 0
6129 0
6130 0
6131 0
6132 0
6133 0
6134 1.517e-08
6135 0
6136 0
6137 0
6138 0
6139 0
6140 0
6141 0
6142 1.517e-08
6143 0
6144 0
6145 0
6146 0
6147 0
6148 0
6149 0
6150 1.517e-08
6151 0
6152 0
6153 0
6154 0
6155 0
6156 0
6157 0
6158 0
6159 0
6160 0
6161 0
6162 0
6163 0
6164 0
6165 0
6166 0
6167 0
6168 0
6169 0
6170 0
6171 0
6172 0
6173 0
6174 0
6175 0
6176 0
6177 0
6178 0
6179 0
6180 0
6181 0
6182 0
6183 0
6184 0
6185 0
6186 0
6187 0
6188 0
6189 0
6190 0
6191 0
6192 0
6193 0
6194 0
6195 0
6196 0
6197 0
6198 0
6199 0
6200 0
6201 0
6202 0
6203 0
6204 0
6205 0
6206 0
6207 0
6208 0
6209 0
6210 0
6211 0
6212 0
6213 0
6214 0
6215 0
6216 1.517e-08
6217 0
6218 0
6219 0
6220 0
6221 0
6222 0
6223 0
6224 0
6225 0
6226 0
6227 0
6228 0
6229 0
6230 0
6231 0
6232 1.517e-08
6233 0
6234 0
6235 0
6236 0
6237 0
6238 0
6239 0
6240 0
6241 0
6242 0
6243 0
6244 0
6245 0
6246 0
6247 0
6248 0
6249 0
6250 0
6251 0
6252 0
6253 0
6254 0
6255 0
6256 0
6257 0
6258 0
6259 0
6260 0
6261 0
6262 0
6263 0
6264 0
6265 0
6266 0
6267 0
6268 0
6269 1.517e-08
6270 0
6271 0
6272 0
6273 0
6274 0
6275 0
6276 0
6277 0
6278 0
6279 0
6280 0
6281 0
6282 0
6283 0
6284 0
6285 0
6286 0
6287 0
6288 0
6289 0
6290 0
6291 0
6292 0
6293 0
6294 0
6295 0
6296 0
6297 0
6298 0
6299 0
6300 0
6301 0
6302 0
6303 0
6304 0
6305 0
6306 0
6307 0
6308 0
6309 0
6310 0
6311 0
6312 0
6313 0
6314 0
6315 0
6316 0
6317 0
6318 0
6319 0
6320 0
6321 0
6322 0
6323 0
6324 0
6325 0
6326 0
6327 0
6328 0
6329 0
6330 0
6331 0
6332 0
6333 0
6334 0
6335 0
6336 0
6337 0
6338 0
6339 0
6340 0
6341 0
6342 0
6343 0
6344 0
6345 0
6346 0
6347 0
6348 1.517e-08
6349 0
6350 0
6351 0
6352 0
6353 0
6354 0
6355 0
6356 0
6357 0
6358 0
6359 0
6360 0
6361 0
6362 0
6363 0
6364 0
6365 0
6366 0
6367 0
6368 0
6369 0
6370 0
6371 0
6372 0
6373 0
6374 0
6375 0
6376 0
6377 0
6378 0
6379 0
6380 0
6381 0
6382 0
6383 0
6384 0
6385 0
6386 0
6387 0
6388 0
6389 0
6390 0
6391 0
6392 0
6393 0
6394 0
6395 0
6396 0
6397 0
6398 0
6399 0
6400 0
6401 1.517e-08


==> dataDW.csv <==
%% LaTeX2e file `dataDW.csv'
%% generated by the `filecontents' environment
%% from source `tikz/fractal-packing-babo-materials-figure0' on 2023/12/05.
%%
X     Y
0.012 9.5
0.016 6.8
0.018 4.7
0.028 3.0
12 1.2
100 0.7
1500 0.7
4000 0.6


==> dataTP.csv <==
%% LaTeX2e file `dataTP.csv'
%% generated by the `filecontents' environment
%% from source `tikz/fractal-packing-babo-materials-figure0' on 2023/12/05.
%%
X     Y
0.012 597
0.016 414
0.018 294
0.028 172
12 53
100 35
1500 28
4000 17


==> parameters.dat <==
0.0163956722394473 -1.43931167610063


==> parametersGROSS.dat <==
0.666666666666642

